Pixel-Accurate Depth Evaluation in Realistic Driving Scenarios

This work introduces an evaluation benchmark for depth estimation and completion using high-resolution depth measurements with angular resolution of up to 25" (arcsecond), akin to a 50 megapixel camera with per-pixel depth available. Existing datasets, such as the KITTI benchmark, provide only sparse reference measurements with an order of magnitude lower angular resolution - these sparse measurements are treated as ground truth by existing depth estimation methods. We propose an evaluation methodology in four characteristic automotive scenarios recorded in varying weather conditions (day, night, fog, rain). As a result, our benchmark allows us to evaluate the robustness of depth sensing methods in adverse weather and different driving conditions. Using the proposed evaluation data, we demonstrate that current stereo approaches provide significantly more stable depth estimates than monocular methods and lidar completion in adverse weather. Data and code are available at https://github.com/gruberto/PixelAccurateDepthBenchmark.git.

==> fig/results/intermetric/intermetric_scene1_hist.txt <==
5.009821653366088867e-01 0.000000000000000000e+00
1.500946521759033203e+00 2.500000000000000000e+01
2.500910758972167969e+00 0.000000000000000000e+00
3.500874996185302734e+00 0.000000000000000000e+00
4.500839233398437500e+00 0.000000000000000000e+00
5.500803947448730469e+00 1.299700000000000000e+04
6.500767707824707031e+00 1.260260000000000000e+05
7.500732421875000000e+00 1.980040000000000000e+05
8.500696182250976562e+00 1.590140000000000000e+05
9.500660896301269531e+00 1.511080000000000000e+05
1.050062561035156250e+01 1.416140000000000000e+05
1.150058937072753906e+01 6.017000000000000000e+04
1.250055313110351562e+01 9.793500000000000000e+04
1.350051784515380859e+01 5.032900000000000000e+04
1.450048255920410156e+01 3.247700000000000000e+04
1.550044631958007812e+01 3.273700000000000000e+04
1.650041198730468750e+01 2.185100000000000000e+04
1.750037384033203125e+01 2.160000000000000000e+04
1.850033950805664062e+01 1.153300000000000000e+04
1.950030517578125000e+01 2.440100000000000000e+04
2.050026702880859375e+01 1.479100000000000000e+04
2.150023269653320312e+01 1.890500000000000000e+04
2.250019645690917969e+01 7.384000000000000000e+03
2.350016021728515625e+01 1.426800000000000000e+04
2.450012588500976562e+01 6.859000000000000000e+03
2.550008773803710938e+01 1.071800000000000000e+04
2.650005340576171875e+01 4.595100000000000000e+04
2.750001907348632812e+01 9.123000000000000000e+03


==> fig/results/intermetric/intermetric_scene2_hist.txt <==
5.009821653366088867e-01 0.000000000000000000e+00
1.500946521759033203e+00 2.300000000000000000e+01
2.500910758972167969e+00 0.000000000000000000e+00
3.500874996185302734e+00 0.000000000000000000e+00
4.500839233398437500e+00 0.000000000000000000e+00
5.500803947448730469e+00 1.455600000000000000e+04
6.500767707824707031e+00 1.247180000000000000e+05
7.500732421875000000e+00 2.015510000000000000e+05
8.500696182250976562e+00 1.580480000000000000e+05
9.500660896301269531e+00 1.459080000000000000e+05
1.050062561035156250e+01 1.320130000000000000e+05
1.150058937072753906e+01 4.448300000000000000e+04
1.250055313110351562e+01 2.540300000000000000e+04
1.350051784515380859e+01 3.148900000000000000e+04
1.450048255920410156e+01 4.713000000000000000e+04
1.550044631958007812e+01 5.274600000000000000e+04
1.650041198730468750e+01 2.845300000000000000e+04
1.750037384033203125e+01 3.161600000000000000e+04
1.850033950805664062e+01 2.421300000000000000e+04
1.950030517578125000e+01 3.546200000000000000e+04
2.050026702880859375e+01 1.580600000000000000e+04
2.150023269653320312e+01 1.663700000000000000e+04
2.250019645690917969e+01 3.329700000000000000e+04
2.350016021728515625e+01 2.121300000000000000e+04
2.450012588500976562e+01 1.489800000000000000e+04
2.550008773803710938e+01 8.492000000000000000e+03
2.650005340576171875e+01 6.166500000000000000e+04
2.750001907348632812e+01 0.000000000000000000e+00


==> fig/results/intermetric/intermetric_scene3_hist.txt <==
5.009821653366088867e-01 0.000000000000000000e+00
1.500946521759033203e+00 2.600000000000000000e+01
2.500910758972167969e+00 0.000000000000000000e+00
3.500874996185302734e+00 0.000000000000000000e+00
4.500839233398437500e+00 0.000000000000000000e+00
5.500803947448730469e+00 1.351300000000000000e+04
6.500767707824707031e+00 1.501290000000000000e+05
7.500732421875000000e+00 1.950140000000000000e+05
8.500696182250976562e+00 1.441380000000000000e+05
9.500660896301269531e+00 1.369440000000000000e+05
1.050062561035156250e+01 1.573050000000000000e+05
1.150058937072753906e+01 2.851100000000000000e+04
1.250055313110351562e+01 5.611200000000000000e+04
1.350051784515380859e+01 6.633500000000000000e+04
1.450048255920410156e+01 2.795500000000000000e+04
1.550044631958007812e+01 2.963200000000000000e+04
1.650041198730468750e+01 2.094100000000000000e+04
1.750037384033203125e+01 2.710000000000000000e+04
1.850033950805664062e+01 2.981000000000000000e+04
1.950030517578125000e+01 3.303100000000000000e+04
2.050026702880859375e+01 1.209100000000000000e+04
2.150023269653320312e+01 1.719400000000000000e+04
2.250019645690917969e+01 1.929500000000000000e+04
2.350016021728515625e+01 1.287100000000000000e+04
2.450012588500976562e+01 9.459000000000000000e+03
2.550008773803710938e+01 1.098300000000000000e+04
2.650005340576171875e+01 7.143100000000000000e+04
2.750001907348632812e+01 0.000000000000000000e+00


==> fig/results/intermetric/intermetric_scene4_hist.txt <==
5.009821653366088867e-01 0.000000000000000000e+00
1.500946521759033203e+00 3.700000000000000000e+01
2.500910758972167969e+00 0.000000000000000000e+00
3.500874996185302734e+00 0.000000000000000000e+00
4.500839233398437500e+00 0.000000000000000000e+00
5.500803947448730469e+00 2.286700000000000000e+04
6.500767707824707031e+00 1.453730000000000000e+05
7.500732421875000000e+00 1.969400000000000000e+05
8.500696182250976562e+00 1.415000000000000000e+05
9.500660896301269531e+00 1.258790000000000000e+05
1.050062561035156250e+01 1.529900000000000000e+05
1.150058937072753906e+01 3.428000000000000000e+04
1.250055313110351562e+01 2.546900000000000000e+04
1.350051784515380859e+01 3.069500000000000000e+04
1.450048255920410156e+01 2.614600000000000000e+04
1.550044631958007812e+01 3.545100000000000000e+04
1.650041198730468750e+01 3.123300000000000000e+04
1.750037384033203125e+01 3.185500000000000000e+04
1.850033950805664062e+01 2.076600000000000000e+04
1.950030517578125000e+01 2.765300000000000000e+04
2.050026702880859375e+01 3.543100000000000000e+04
2.150023269653320312e+01 3.098100000000000000e+04
2.250019645690917969e+01 1.789900000000000000e+04
2.350016021728515625e+01 1.692400000000000000e+04
2.450012588500976562e+01 1.280800000000000000e+04
2.550008773803710938e+01 1.171200000000000000e+04
2.650005340576171875e+01 9.493100000000000000e+04
2.750001907348632812e+01 0.000000000000000000e+00


==> fig/results/lidar_interpolated/lidar_interpolated_all_day_clear_metrics_binned.txt <==
1.000964285714285529e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.000892857142857029e+00 4.033271181236701253e+00 4.030309456424384429e+00 3.913771768599482392e+00 3.911276443034144457e+00 1.136914241916936685e+00 8.751640861736603938e+00 2.101843486534515364e+02 2.145491692297019881e+01 5.771427280122932046e+00 5.771427280122932046e+00 5.771427280122932046e+00 2.109851556751738966e-01 1.203719260526633805e+00 -1.226166722389989694e+00
5.000821428571429195e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
7.000750000000000028e+00 6.974659424154767695e-01 6.151564554818422792e-01 2.272749643457745716e-01 2.143878077149601047e-01 1.554460549324803709e-01 1.231484903136278036e-01 3.816519902914655482e+00 1.541528233917844304e+01 9.675908858147892033e+01 9.844361213069832672e+01 9.844361213069832672e+01 8.948455513095954217e-01 1.753977605587929389e+01 9.743972571591234200e+00
9.000678571428569086e+00 9.664370183904200662e-01 7.029640979459849115e-01 2.493918743671353910e-01 2.209005769781489936e-01 1.173720605909605169e-01 1.356672245493268925e-01 3.491356284808698529e+00 1.166233260548751893e+01 9.684561712584499560e+01 9.891585964456776026e+01 9.925805692701027283e+01 8.416168792325382508e-01 2.296243877281246171e+01 1.424110293681577488e+01
1.100060714285714170e+01 5.696524231252535486e-01 4.493550090945367392e-01 1.856921627658980611e-01 1.751934709865494710e-01 5.875567556260630209e-02 4.448589867374123236e-02 2.070309043286068018e+00 5.838975366256264010e+00 9.805224698250961524e+01 9.968907449616503413e+01 9.986539902883232855e+01 7.869043342748648362e-01 2.735302698679916489e+01 1.736198997068290595e+01
1.300053571428571431e+01 1.151801252209641913e+00 8.247389507106935858e-01 3.617646537370552418e-01 3.189212714367278823e-01 9.492313758397168122e-02 1.283883492806842941e-01 3.325699791810348582e+00 9.434525080378845630e+00 9.549352189403660418e+01 9.924130594099315772e+01 9.961271301176120119e+01 7.624114299219322266e-01 2.093165655725128715e+01 1.030781782056745044e+01
1.500046428571428514e+01 2.223429420898607400e+00 1.411485898030024444e+00 9.149150224182946989e-01 7.378381821359707438e-01 1.377618626016272885e-01 3.889709206228755267e-01 7.008547236912370693e+00 1.363890716473166265e+01 9.264113124444077130e+01 9.733877224952159679e+01 9.864002409768524160e+01 5.868628420509554022e-01 1.644277935398879720e+01 5.662608754652360687e+00
1.700039285714285597e+01 2.560059102507286077e+00 1.921907079895624815e+00 1.356313435863153227e+00 1.165484190473860648e+00 1.577481024549985955e-01 4.488873108743555163e-01 9.017764317116959916e+00 1.568271343822270580e+01 8.451859849589661167e+01 9.691785534630875532e+01 9.993825783400204443e+01 5.210963368228379577e-01 1.394062237297142026e+01 2.503808901381475049e+00
1.900032142857142858e+01 2.708538538375447224e+00 2.243894991961410845e+00 1.675629942904986347e+00 1.502852709296934597e+00 1.804983816827555321e-01 4.368206257523341574e-01 9.859320106110603277e+00 1.657225522090214653e+01 8.316209630586814683e+01 9.495618826976200921e+01 9.941412720232219158e+01 4.416486644613308865e-01 1.224164807849193792e+01 3.895226984644852841e-01
2.100025000000000119e+01 3.012680250872784349e+00 2.426525258951514719e+00 1.903635431443164050e+00 1.650493214324380009e+00 1.805997708678381275e-01 4.874759173039837634e-01 9.966749431847659935e+00 1.668701097654196630e+01 8.348247450182874729e+01 9.625695363521344916e+01 9.953713614060299619e+01 4.412145038568497935e-01 1.260848527062800351e+01 -5.273292488165023384e-01
2.300017857142857025e+01 3.575110632553245793e+00 2.721554124436965427e+00 2.353279598620626967e+00 1.942923572204342308e+00 2.111794134175219717e-01 6.374782927100538510e-01 1.116393740914453225e+01 1.853918215198884667e+01 8.133702230224800189e+01 9.260316730831310394e+01 9.862787254626562117e+01 3.822868979717763960e-01 1.233980662189125610e+01 -1.025458763070227652e+00
2.500010714285714286e+01 3.477837103556194798e+00 2.711338180519411445e+00 2.365976998723173352e+00 1.978940941967590295e+00 1.815983408207834104e-01 5.651793891061253072e-01 1.030361989505161802e+01 1.593726790355939116e+01 8.263781055813267074e+01 9.504198951356869429e+01 9.979076829574420060e+01 3.752173521431682035e-01 1.188734153242680591e+01 -1.911964005242979159e+00
2.700003571428571547e+01 3.993750586000968550e+00 2.870291177658715220e+00 2.657499921823970546e+00 2.138816764728849407e+00 1.994719837980512001e-01 6.508237789631083903e-01 1.066303502743495457e+01 1.728978306032639267e+01 8.361349154051406174e+01 9.402074957867553451e+01 9.865667216843587539e+01 2.718878886293027430e-01 1.150812963770709096e+01 -2.670426505953859220e+00


==> fig/results/lidar_interpolated/lidar_interpolated_all_day_fog_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
2.000000000000000000e+01,1.210573474294324470e+01,4.380589438899910704e+00,1.176777177863145774e+01,4.282229663774637096e+00,2.030762655979603259e+00,1.064307365038794551e+01,7.568087309035836086e+01,4.751609358610901523e+01,1.362185046153451751e+01,1.522821672846169960e+01,1.657882207668232866e+01,2.525921362946436655e-01,1.854779906789429722e+00,-9.197998242988235873e+00
2.500000000000000000e+01,1.178066168723235663e+01,4.300852029575750635e+00,1.120815351650620428e+01,4.143397623659584639e+00,1.916462207872639656e+00,1.053055277723946048e+01,7.434935645069855070e+01,5.707415806592033647e+01,1.623190813715189762e+01,1.840302507630637763e+01,2.082567888215746521e+01,2.652342233347618761e-01,2.484745696750148891e+00,-8.506539523607601794e+00
3.000000000000000000e+01,1.101908126422936718e+01,4.172498554540987392e+00,1.008820783943498078e+01,3.909601643564315498e+00,1.699764030919228119e+00,9.789514989288033320e+00,7.056272833579480164e+01,6.815671440874490372e+01,2.117436392856981087e+01,2.406263427733092186e+01,2.757534517387368567e+01,2.866265639169374713e-01,3.194448061419362439e+00,-7.780587340362627558e+00
3.500000000000000000e+01,1.039623347946513654e+01,4.031671686159516987e+00,9.204357769563468850e+00,3.692742649559018986e+00,1.571955325254098979e+00,8.432684622690448606e+00,6.443852064946031533e+01,7.622122379320525454e+01,2.583064196475494256e+01,2.963066694373686261e+01,3.395492142057159413e+01,3.031069995346185042e-01,3.647676040698746736e+00,-7.316776370021269571e+00
4.000000000000000000e+01,9.374923635543996880e+00,3.803745431984058012e+00,7.904905067496997617e+00,3.357559853006397255e+00,1.377835953592605467e+00,7.211622666959554451e+00,5.827450421995865781e+01,7.578396497210458449e+01,3.439683931174681675e+01,3.873897235271342510e+01,4.245928959356317023e+01,3.363848153322934187e-01,4.537598422763852390e+00,-6.428104724148132831e+00
4.500000000000000000e+01,8.407923838170244579e+00,3.614196448882719181e+00,6.758042619149549068e+00,3.071859852898752852e+00,1.201617979979858752e+00,5.821571675184188166e+00,5.172366552188538691e+01,7.550419652051306230e+01,4.130819264843589167e+01,4.616187998027149320e+01,4.996393466182101406e+01,3.615561282838488655e-01,5.619641241245713736e+00,-5.313303907494999478e+00
5.000000000000000000e+01,7.743670655999389751e+00,3.452324057900313381e+00,5.977713267826427312e+00,2.866998926857008634e+00,1.083893076502136621e+00,4.995980051409771860e+00,4.759596845334599635e+01,7.209317328322302387e+01,4.585644495966661793e+01,5.148053588762077482e+01,5.545892133689890358e+01,3.861059102897419493e-01,6.378156144233990688e+00,-4.544372597563508975e+00
5.500000000000000000e+01,7.225674542692360980e+00,3.318770769638715645e+00,5.486137886994658430e+00,2.718703489182451083e+00,1.004413136265719597e+00,4.269988763555280897e+00,4.382071682120552225e+01,6.811580318767292397e+01,4.955233121356874904e+01,5.537339917747986817e+01,5.924619054237079041e+01,4.010499698171773320e-01,7.119913228264111993e+00,-3.750754215172761530e+00
6.000000000000000000e+01,6.484345350944351161e+00,3.098778184106921074e+00,4.622946126875810080e+00,2.428341045390951525e+00,8.719064773732484452e-01,3.588780714846822928e+00,4.121742528065665567e+01,6.373030659449693047e+01,5.665698869767979318e+01,6.278737357864592639e+01,6.668776866018042426e+01,4.419633850116737595e-01,7.869675557790003495e+00,-3.045369901955740310e+00
6.500000000000000000e+01,6.530921354960236513e+00,3.082541059520094606e+00,4.646216120737062028e+00,2.386830421173786299e+00,8.875663916119627128e-01,3.674326980469236226e+00,4.126538675535142175e+01,6.520390847723027150e+01,5.726820690413273951e+01,6.323664819426080186e+01,6.689448926528358186e+01,4.378481201275196688e-01,7.943886210076105847e+00,-2.972634421044174857e+00
7.000000000000000000e+01,5.993008238287813150e+00,2.938790573678132123e+00,4.268598686035644185e+00,2.267122196989470151e+00,7.629666855738814757e-01,3.300664470318857902e+00,3.927252635352506616e+01,5.499651962502137081e+01,5.954825829029599049e+01,6.582544103849895123e+01,7.004266824431664418e+01,4.516485659859222901e-01,8.797856631853738563e+00,-2.080784394913866020e+00
7.500000000000000000e+01,5.863037587234793513e+00,2.896314476233386337e+00,4.123451132607515390e+00,2.207579634748373376e+00,7.388485460504572444e-01,3.162853300239746979e+00,3.803036508944291683e+01,5.417236818374549046e+01,6.037643986276474095e+01,6.692426668091705722e+01,7.148252456130944665e+01,4.512872962696965473e-01,9.040576057213085548e+00,-1.826218733854694465e+00
8.000000000000000000e+01,5.562553069319259968e+00,2.832663272982374636e+00,3.866907515114919924e+00,2.154893900915172189e+00,7.025513240019858330e-01,2.959311251626363770e+00,3.718602291978557162e+01,5.137820222772030121e+01,6.211695756491118203e+01,6.887641010321738122e+01,7.330069348646726723e+01,4.640062163645981008e-01,9.542587216465646449e+00,-1.307214803863247399e+00
8.500000000000000000e+01,5.160819264613931701e+00,2.714757710596287232e+00,3.494580173883315766e+00,2.031391942596329159e+00,6.409347647827495775e-01,2.649817808239038897e+00,3.526891232848159774e+01,4.726839240473250925e+01,6.533320954672464609e+01,7.207760182208804167e+01,7.619365546101361986e+01,4.772347220277468605e-01,1.018817451177166689e+01,-6.685397109681497918e-01
9.000000000000000000e+01,4.930962687856716542e+00,2.668013010491425696e+00,3.294696786894631302e+00,1.991430612804511835e+00,6.091636989021578241e-01,2.486869884945734022e+00,3.470903141263222835e+01,4.524194738421955719e+01,6.658753084926252086e+01,7.354330653919926419e+01,7.788662193565404834e+01,4.864342397606630231e-01,1.034294761814243024e+01,-5.020653490440173394e-01
9.500000000000000000e+01,4.520400206569312296e+00,2.535616506216959110e+00,2.950650983894885560e+00,1.868949536100537712e+00,5.316973922053496171e-01,2.170911963120779831e+00,3.234731894973837996e+01,3.969570372388172075e+01,6.937739629006119912e+01,7.675127358872060768e+01,8.111521912412017343e+01,4.994401503647890594e-01,1.123433414448843770e+01,4.081463164801438781e-01
1.000000000000000000e+02,4.310155126333937048e+00,2.502186401836573815e+00,2.815553971033911473e+00,1.837362116768743725e+00,5.053233052538039782e-01,2.025783974703720069e+00,3.122220253455092021e+01,3.779172688558470128e+01,7.007925172821676085e+01,7.747331847831486584e+01,8.186994602138889832e+01,4.992883760731022802e-01,1.155873360504444136e+01,7.382807258274278750e-01


==> fig/results/lidar_interpolated/lidar_interpolated_all_day_rain_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
0.000000000000000000e+00,2.414169454345168830e+00,1.910793390092592414e+00,1.513762147967726124e+00,1.329835762106871488e+00,2.343557521858776471e-01,1.066580588323901901e+00,2.423926725832416906e+01,1.484609601921203215e+01,8.202621056774350450e+01,8.909974628282586195e+01,9.146300555529026610e+01,5.430814863625270661e-01,1.507995254178117861e+01,4.404123200723510934e+00
1.500000000000000000e+01,7.857483572908037672e+00,3.747010543558669582e+00,6.792059142851547549e+00,3.269939761794439459e+00,8.770835542324185718e-01,4.795916347378973654e+00,5.043070304355832434e+01,5.083394243430298332e+01,3.150915028505038862e+01,3.791211131449288985e+01,5.027692188316704858e+01,3.891829465083397888e-01,5.848395575800090285e+00,-5.051515313045539912e+00
5.500000000000000000e+01,8.452752770034683394e+00,3.947664410371900967e+00,7.171899231558833243e+00,3.466214488236279312e+00,1.061523006623583676e+00,5.568973723421087207e+00,5.951600880859366782e+01,6.161613508344990464e+01,3.022853917093944887e+01,3.478918789285023649e+01,4.276717952246797694e+01,3.760888625113040229e-01,4.861902260217047633e+00,-6.043462434333845223e+00


==> fig/results/lidar_interpolated/lidar_interpolated_all_night_clear_metrics_binned.txt <==
1.000964285714285529e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.000892857142857029e+00 4.043338864124705445e+00 4.039913236239254246e+00 3.930551425127739584e+00 3.927644525675530129e+00 1.139586249831347597e+00 8.801069261637099572e+00 2.111423071651409202e+02 2.126953164683351716e+01 5.442831962397180590e+00 5.442831962397180590e+00 5.442831962397180590e+00 2.175571248539442948e-01 1.183187105014145368e+00 -1.244143222240357227e+00
5.000821428571429195e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
7.000750000000000028e+00 8.276592236246218537e-01 7.641351580435508106e-01 2.688586334359265861e-01 2.569458627930501504e-01 2.012574973356223151e-01 1.553836706526102174e-01 4.516613251102697291e+00 1.988609848691653781e+01 9.551196393322007339e+01 9.760756020732686977e+01 9.760756020732686977e+01 8.809937651779212731e-01 1.538744582319076670e+01 7.584508336269286666e+00
9.000678571428569086e+00 1.021856426027624831e+00 7.236273876521717163e-01 2.583748685809447720e-01 2.259930715013843405e-01 1.235970341601096562e-01 1.483656647071829315e-01 3.616905705224520595e+00 1.230510324532378874e+01 9.669509764928855589e+01 9.878154501174562085e+01 9.917187273754940691e+01 8.406882364611960590e-01 2.261559362149346697e+01 1.384626868761784380e+01
1.100060714285714170e+01 5.733030020342184674e-01 4.450338376136034890e-01 1.866253318393655269e-01 1.755589251702119324e-01 5.714708937986101578e-02 4.639864725949893048e-02 2.076210268194479625e+00 5.681199051663275768e+00 9.806974509527390182e+01 9.969335971363125282e+01 9.986654218506227210e+01 7.894078043597022587e-01 2.738780619552684215e+01 1.742729417308687090e+01
1.300053571428571431e+01 1.140028965981221276e+00 8.268486018906132662e-01 3.594516044464046711e-01 3.184788873589412539e-01 9.248077750186094181e-02 1.250168173324089083e-01 3.306124838509188812e+00 9.190852275285147144e+00 9.549514153561615615e+01 9.924151086573385783e+01 9.965163847905728289e+01 7.681731186597232641e-01 2.083103676671920468e+01 1.030348124556557821e+01
1.500046428571428514e+01 2.258199171972429031e+00 1.426546608829268870e+00 9.446145509002334961e-01 7.498648518556272347e-01 1.391415073709812156e-01 4.142433568378645070e-01 7.227575752270366749e+00 1.375166632338115491e+01 9.242027368558827050e+01 9.711949923301602894e+01 9.854132953355453139e+01 5.921613688415507948e-01 1.618864277510195038e+01 5.416411297555045579e+00
1.700039285714285597e+01 2.492727665817018767e+00 1.872605109158959280e+00 1.300876782535719478e+00 1.119100574361672651e+00 1.546050607493228979e-01 4.281433178292927688e-01 8.653748080158880640e+00 1.537838798859660372e+01 8.560388627561019348e+01 9.705729611780182609e+01 9.988402279851494825e+01 5.281615810143697187e-01 1.405474123536164655e+01 2.671254743346029414e+00
1.900032142857142858e+01 2.678408636783093044e+00 2.233607015016352726e+00 1.649765445808317077e+00 1.483391240546905632e+00 1.772698351920368454e-01 4.255768865030608028e-01 9.704490630925416639e+00 1.631040768979095645e+01 8.332754006755379805e+01 9.492298987299521684e+01 9.953978675072383453e+01 4.456977473843247162e-01 1.205518453752058861e+01 8.941292791217081426e-02
2.100025000000000119e+01 3.049437239985782977e+00 2.429426623632306104e+00 1.903318961598299719e+00 1.634830323167362875e+00 1.832978133821781541e-01 4.975255406171387729e-01 9.963150737275448421e+00 1.695966617933602905e+01 8.297751579118603615e+01 9.572734270693393910e+01 9.955616306736970955e+01 4.476642982131509019e-01 1.216709783658777155e+01 -9.133089056301725295e-01
2.300017857142857025e+01 3.592173818104815286e+00 2.704402935747592718e+00 2.330557220856662948e+00 1.902967803207529895e+00 2.111027498809313618e-01 6.439064607688331776e-01 1.105117262341842732e+01 1.852426091363441785e+01 8.088274754753113882e+01 9.219756782207255696e+01 9.852656268194718336e+01 3.805955832219445334e-01 1.202417370975484801e+01 -1.345835713351535734e+00
2.500010714285714286e+01 3.434639045556123982e+00 2.670514769316708392e+00 2.301823348789443724e+00 1.918966553422964516e+00 1.783559863089489439e-01 5.515505295199042424e-01 1.002377681085511973e+01 1.561809945262824506e+01 8.274463739273994634e+01 9.500779807894060980e+01 9.981316259729698004e+01 3.784950561509681233e-01 1.164722412019572850e+01 -2.156256437469518783e+00
2.700003571428571547e+01 3.908355155350895060e+00 2.811398529783792899e+00 2.559051753351353042e+00 2.060911171246692764e+00 1.928867172211410908e-01 6.226188691107753526e-01 1.026243669231827482e+01 1.670242831779040316e+01 8.421444312886610817e+01 9.424357097746437262e+01 9.875547850642587377e+01 2.679121122248415143e-01 1.136428361384301056e+01 -2.799378513153006232e+00


==> fig/results/lidar_interpolated/lidar_interpolated_all_night_fog_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
2.000000000000000000e+01,1.075027731018779420e+01,4.168923292653952117e+00,1.014852187341263523e+01,3.991809533086121853e+00,1.719983362987713038e+00,8.808212251213090482e+00,6.582248031183777925e+01,5.390053149558708867e+01,2.027134821074623261e+01,2.601845261430499434e+01,2.971617297948198200e+01,3.158148491653674506e-01,3.087387314568763141e+00,-7.929503389240123212e+00
2.500000000000000000e+01,1.071110790306728333e+01,4.092476114230018780e+00,9.828999163715762322e+00,3.839043244923301401e+00,1.655756063040762616e+00,8.886552351727219801e+00,6.461622037190963397e+01,7.004050824952182097e+01,2.377054979561280845e+01,2.824208807934848409e+01,3.107168820643739693e+01,3.133135662878652195e-01,3.515534997390588501e+00,-7.462422774142806858e+00
3.000000000000000000e+01,9.944500045825453327e+00,3.928745787697964786e+00,8.690209372496845219e+00,3.558939595385858912e+00,1.484813484323113997e+00,7.537698161579635681e+00,5.721119612217651706e+01,7.938392346156399526e+01,3.011023857566822670e+01,3.462194263250513870e+01,3.801552956489994983e+01,3.303100756778090674e-01,3.892402032922448019e+00,-7.107255913277962023e+00
3.500000000000000000e+01,8.928335280350680137e+00,3.789995719033403709e+00,7.433508823425027501e+00,3.307282221860668781e+00,1.261417079783989870e+00,5.840043528200861367e+00,5.038992475109370162e+01,7.721164131985639756e+01,3.481150213011954975e+01,3.994865203440203061e+01,4.580891571645811666e+01,3.408379172626095910e-01,4.716998467096038539e+00,-6.250429710748455214e+00
4.000000000000000000e+01,8.434170552627680451e+00,3.737666651400753715e+00,6.800526560799855957e+00,3.179112063080610007e+00,1.173423317622281914e+00,5.654463664763938802e+00,5.040574134483652102e+01,7.673524091081550580e+01,3.753995708610196402e+01,4.301165889854295443e+01,5.014062330168083292e+01,3.463068645537407120e-01,5.009333968239998214e+00,-5.955612703089167681e+00
4.500000000000000000e+01,7.956968089636731634e+00,3.658371276689496465e+00,6.251563834951047838e+00,3.035767422783312242e+00,1.086327815900108629e+00,4.726177331023859729e+00,4.744569933954008434e+01,7.448566756695848312e+01,4.043903008240427255e+01,4.623561146264741950e+01,5.395208211798431108e+01,3.543193608935744088e-01,5.412830365488670914e+00,-5.526212667937171474e+00
5.000000000000000000e+01,7.370058552261555818e+00,3.499338123818720891e+00,5.562779911999497173e+00,2.822369958169197890e+00,9.895356486913039484e-01,4.243603946101731417e+00,4.445416159397178291e+01,7.107973227259091686e+01,4.572787310791477466e+01,5.201992409134102502e+01,5.957042085828647515e+01,3.783220816945684906e-01,6.352697108944385107e+00,-4.527266086397319533e+00
5.500000000000000000e+01,7.251321218953723502e+00,3.441029745419267094e+00,5.402046995098135795e+00,2.736650360267355975e+00,9.764233674145187392e-01,4.049260476749802606e+00,4.295024018101797481e+01,7.128698667117311061e+01,4.791783145009452483e+01,5.425644318826889645e+01,6.098707234429221558e+01,3.766884415617658410e-01,6.474937713828566643e+00,-4.404654965793754151e+00
6.000000000000000000e+01,6.980695166015287612e+00,3.323406040830999775e+00,5.029473700445659112e+00,2.582084664137323404e+00,9.412138757908470321e-01,3.813997910278798198e+00,4.181710765084746839e+01,7.070337642286655466e+01,5.190823945030594189e+01,5.819448628924287448e+01,6.330608826419081225e+01,3.906852242865378466e-01,6.788985803184926837e+00,-4.107330257386108130e+00
6.500000000000000000e+01,6.487638797201117136e+00,3.149650735232614629e+00,4.580251035854075781e+00,2.414774757521111148e+00,8.606805105084718299e-01,3.488260100912630612e+00,4.034907779733612188e+01,6.525266116217237311e+01,5.563642936455678978e+01,6.260257006411003289e+01,6.846684893134555239e+01,4.157694345266642055e-01,7.627620012776986869e+00,-3.241027987106162467e+00
7.000000000000000000e+01,5.939573601954534432e+00,2.962839498255283477e+00,4.091867862553541180e+00,2.239273245862129613e+00,7.739662309953135866e-01,3.100332797511126337e+00,3.802784496355952371e+01,5.880693558462148474e+01,5.979992004782928916e+01,6.691511832896208034e+01,7.221383802085750858e+01,4.440931340969954677e-01,8.612143016670861684e+00,-2.268967188260509360e+00
7.500000000000000000e+01,5.387528877353750190e+00,2.833165303199889351e+00,3.689074482981333780e+00,2.128516733135985550e+00,6.810791029862842683e-01,2.715823445788168478e+00,3.554696602152736062e+01,5.181182218200504508e+01,6.269562040003506809e+01,7.009008067759361893e+01,7.569281291595164873e+01,4.609779475712816876e-01,9.455869806175030590e+00,-1.415573348228492456e+00
8.000000000000000000e+01,4.987942547002218063e+00,2.725879333209673128e+00,3.351137924023320558e+00,2.026113186060689131e+00,6.233050315344366155e-01,2.435531714039686157e+00,3.380771386906837961e+01,4.721123116042400625e+01,6.519302609124342496e+01,7.289191620629635793e+01,7.773708757132661162e+01,4.713618024672278639e-01,1.023938740176411422e+01,-6.076717294812069570e-01
8.500000000000000000e+01,4.957391684235145313e+00,2.745079555558310958e+00,3.391985585530514324e+00,2.056014852651200986e+00,6.133229665897101945e-01,2.432985168523580821e+00,3.370227289499917589e+01,4.609580492087922465e+01,6.413408371529386898e+01,7.235211641001370708e+01,7.773774948918287464e+01,4.684885559270537403e-01,1.023551504172259108e+01,-5.953437881217615857e-01
9.000000000000000000e+01,4.641195476080115512e+00,2.650440387901642936e+00,3.128877927102942103e+00,1.966201219997003813e+00,5.679379524237704313e-01,2.249424467132842498e+00,3.284495680527427908e+01,4.253473978303446046e+01,6.657165115873900163e+01,7.445504871639109012e+01,7.961225535068776082e+01,4.838984691553999129e-01,1.089053050868366590e+01,7.286136098120368776e-02
9.500000000000000000e+01,4.304676663314413787e+00,2.563468587891934103e+00,2.853857814550903704e+00,1.881596179553128634e+00,5.239649326155584319e-01,2.054384072271218109e+00,3.200508144947966827e+01,3.913238954253183977e+01,6.880490986318513080e+01,7.659941428189736712e+01,8.161926825423110188e+01,4.901821223236051406e-01,1.133762821818361388e+01,5.343412065943430322e-01
1.000000000000000000e+02,4.354093322514390074e+00,2.626998500906688072e+00,2.977955987785863456e+00,1.963108863393611125e+00,5.182606342916131759e-01,2.138614872004612977e+00,3.346875858018167094e+01,3.711487473727479625e+01,6.696539705077162807e+01,7.458947557183438448e+01,7.998483315737718158e+01,4.915024484430507434e-01,1.118080546497434469e+01,3.999753548111595336e-01


==> fig/results/lidar_interpolated/lidar_interpolated_all_night_rain_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
0.000000000000000000e+00,2.418343934613545798e+00,1.912338317743681237e+00,1.499489160605867566e+00,1.314554482525656098e+00,2.375606931928618271e-01,1.071649918564639092e+00,2.429537604628281144e+01,1.513147513093167440e+01,8.194881867207260484e+01,8.892023938083828227e+01,9.136307929226884994e+01,5.447923163803032320e-01,1.474220144502583274e+01,4.073309051625686905e+00
1.500000000000000000e+01,8.099324003727243593e+00,3.815312511840083687e+00,7.174029770574868792e+00,3.381948358866665671e+00,8.977099822637193416e-01,5.108561050524929925e+00,5.239123715212095078e+01,4.858024572810211339e+01,2.892072709121260488e+01,3.492361837128667190e+01,4.732861931872254502e+01,3.797366516312365436e-01,5.593549143446216121e+00,-5.339730399563853425e+00
5.500000000000000000e+01,8.761926493217689682e+00,4.032709644446858199e+00,7.639574279154833114e+00,3.596076606603602066e+00,1.093127676390346581e+00,6.162532704485776058e+00,6.250937515593690819e+01,5.976693757230592041e+01,2.705947315570346490e+01,3.165333796273023381e+01,3.953432478097869307e+01,3.696001224921912631e-01,4.670281228667456652e+00,-6.237508905783288427e+00


==> fig/results/monodepth_ft/monodepth_ft_all_day_clear_metrics_binned.txt <==
1.000964285714285529e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.000892857142857029e+00 2.346919708776422198e+01 4.996726245983123427e+00 2.212830318124272821e+01 4.996692343858572194e+00 2.501727269349245386e+00 2.996966895108400308e+02 1.191664732333142638e+03 4.265158397832870207e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.193033038742186802e-02 1.000697944603558875e+00 -1.369852975544765705e+00
5.000821428571429195e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
7.000750000000000028e+00 1.901362422500192650e+01 4.475216934490609866e+00 1.707312375886649392e+01 4.146122928599083934e+00 1.350010868971943445e+00 6.151881753643075967e+01 2.872788940847859749e+02 5.259542800730555712e+01 1.754273223533423121e+01 1.920261309289231377e+01 2.081936849480995022e+01 4.011717682646049332e-01 1.379072049060631411e+00 -6.226040562976878689e+00
9.000678571428569086e+00 4.835404437850251647e+00 1.682988900605610016e+00 1.950565158848800662e+00 1.113265047038367594e+00 3.663496606054021942e-01 3.768383546850835764e+00 2.950765439368849741e+01 3.227061055825934233e+01 8.691011478195888174e+01 9.133176998020942960e+01 9.269536966377319231e+01 7.557610303665316387e-01 1.318352887272691554e+01 5.558695335138051696e+00
1.100060714285714170e+01 1.814112470725915527e+00 1.495979149933110541e+00 1.270106761207596024e+00 1.131426050127081417e+00 1.672075529392073323e-01 4.975215476797840708e-01 1.424640587605366804e+01 1.401906825103121079e+01 8.927194457868831989e+01 9.377558636135117354e+01 9.953128568510346952e+01 7.418186402766480114e-01 1.446265969511014937e+01 5.213151388611866999e+00
1.300053571428571431e+01 3.627170144943651309e+00 2.533543294836275273e+00 2.468840340719907989e+00 1.983796393443848505e+00 2.525868485808615560e-01 1.334999640167444213e+00 2.254573310705553979e+01 2.023294292746489020e+01 6.776862367425016487e+01 9.094370043176964202e+01 9.697777646502376570e+01 5.239081610298206293e-01 1.338999879284061656e+01 3.381377301231856869e+00
1.500046428571428514e+01 6.182656878854912108e+00 3.551014221089652700e+00 5.090903078674654303e+00 3.244829409775866758e+00 3.573312012099963964e-01 3.547483949134698555e+00 3.938230618573349062e+01 2.114728615680941104e+01 4.688871251859882250e+01 7.451945967790531711e+01 8.818069205946738975e+01 3.596946151322376606e-01 8.680969656750860963e+00 -1.916388995821021402e+00
1.700039285714285597e+01 6.130719509966814584e+00 3.634973841644377757e+00 4.824646407029035799e+00 3.238484005064331761e+00 3.247788913512598130e-01 2.665108877421132672e+00 3.216372132605132350e+01 2.475161162650940838e+01 5.067398319355314840e+01 7.874760128379536184e+01 9.683237479878674492e+01 2.742544055342543419e-01 7.240608197341229513e+00 -4.112649677589455877e+00
1.900032142857142858e+01 5.709388012453302963e+00 3.727864337175686771e+00 4.631374264949254638e+00 3.328688110797372701e+00 2.956298271024961899e-01 1.953727898194309365e+00 2.714041707866608633e+01 2.617006371772035678e+01 5.264328201157182718e+01 8.031779450644822305e+01 9.958873187561559348e+01 2.142306482961761072e-01 6.459043004504792407e+00 -5.356647946860222831e+00
2.100025000000000119e+01 5.884357571931228215e+00 3.974029296833780922e+00 5.027746304777512165e+00 3.624419539552371283e+00 2.899509071008341543e-01 1.826898433887998774e+00 2.632052705713246255e+01 2.596497064103099817e+01 4.710901925075038577e+01 9.277086496150103301e+01 9.945036572095339977e+01 2.347626738942892310e-01 5.905222906723797571e+00 -7.171333348563925902e+00
2.300017857142857025e+01 5.197574314596241862e+00 4.010230783091268236e+00 4.525973972764934850e+00 3.661507457672198651e+00 2.567786664061681989e-01 1.298978787647646627e+00 2.150458178818437460e+01 2.332035385084634882e+01 5.084992222137688600e+01 9.402634283423239481e+01 9.810794694472915012e+01 2.049052301062900261e-01 7.706015369152705574e+00 -5.513503558166227947e+00
2.500010714285714286e+01 4.269293608950805563e+00 3.791446360242318292e+00 3.804457731127655062e+00 3.494050785745888010e+00 1.949008379758399023e-01 8.162415927536335047e-01 1.660656499100819516e+01 1.748096515435500820e+01 8.142971141941779933e+01 9.771656147061092668e+01 9.925099707917588887e+01 2.431002962844998894e-01 8.303670105733543139e+00 -5.252401063475463872e+00
2.700003571428571547e+01 3.696251822975248125e+00 3.158079762041072769e+00 3.206991243664144342e+00 2.927369752824359850e+00 1.635285987580172018e-01 5.602401500318542338e-01 1.286032460053953841e+01 1.499502042023166481e+01 8.846647956477923458e+01 9.768002573795972410e+01 9.962479209470697583e+01 2.439342548100045249e-01 1.006940645241864374e+01 -4.146614341899626410e+00


==> fig/results/monodepth_ft/monodepth_ft_all_day_fog_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
2.000000000000000000e+01,9.755399100280397917e+00,4.121341917820254608e+00,8.830486571199550383e+00,3.911956390103868308e+00,8.129854307636567023e-01,3.343985292798299724e+01,1.573379107803900752e+02,3.407097543072775636e+01,2.278085060667495299e+01,4.154674657938945614e+01,5.852606203699077980e+01,3.586060557236058766e-01,5.595820440758213721e+00,-5.072630224044750946e+00
2.500000000000000000e+01,9.317796472296095089e+00,4.011333485487380557e+00,8.311712687986515746e+00,3.775323403058125304e+00,7.697539598215652479e-01,3.296044636991251764e+01,1.544035796807453664e+02,3.458228531474460965e+01,2.796845271898531848e+01,4.748732626041722682e+01,6.336379731997222109e+01,3.529128715381872894e-01,5.968298375057031535e+00,-4.674647175889996120e+00
3.000000000000000000e+01,8.838417507759070091e+00,3.842699548504641349e+00,7.813445830248783253e+00,3.586655853831914875e+00,6.912185770635270732e-01,3.273164381755531593e+01,1.519883528780779898e+02,3.218057895364629672e+01,3.500061953686075356e+01,5.660598494442407258e+01,7.102197360684577632e+01,3.652248954938943082e-01,6.570939323316421721e+00,-3.980866419602239858e+00
3.500000000000000000e+01,8.823414466144040347e+00,3.826585458482303359e+00,7.801196810383317803e+00,3.569185233168591154e+00,6.683182761012645967e-01,3.271058106392071352e+01,1.519171716635080429e+02,3.014651824766337285e+01,3.745408928724843634e+01,5.931266866249963954e+01,7.280663224999159411e+01,3.769632230397142458e-01,6.498941652209925479e+00,-4.058523868867964346e+00
4.000000000000000000e+01,8.491405699844831290e+00,3.722960915801032833e+00,7.489105936818845066e+00,3.453450035560511999e+00,6.374396977173985013e-01,3.263458345849022635e+01,1.502557101154687018e+02,2.837326054032928013e+01,4.097660889844404153e+01,6.261277761447533408e+01,7.559878618731863753e+01,3.793799680758521697e-01,6.803659601249000488e+00,-3.712963217755254064e+00
4.500000000000000000e+01,8.434300737495789235e+00,3.707249660372249789e+00,7.414493871262153313e+00,3.435541022583016968e+00,6.222843345908257717e-01,3.259209791903342079e+01,1.501317180263063733e+02,2.715830380125025556e+01,4.276967389959374799e+01,6.469215385222176451e+01,7.722917882233028308e+01,3.902962137430487921e-01,6.816517032774926044e+00,-3.696745373264732848e+00
5.000000000000000000e+01,8.198823368852186988e+00,3.623994985137719560e+00,7.157936743623048770e+00,3.335115927100880562e+00,6.071471717319937289e-01,3.242014076551535595e+01,1.485881634311488710e+02,2.658898324216735176e+01,4.519576844019692885e+01,6.731401073276732916e+01,7.823983021262068860e+01,3.810650506188888453e-01,7.257285364354394197e+00,-3.270705359754321861e+00
5.500000000000000000e+01,8.068880204480494811e+00,3.586460418485075685e+00,6.993953992006765041e+00,3.283123324866026316e+00,5.932134733144718286e-01,3.229423773624234428e+01,1.476662289146598539e+02,2.642380955546130394e+01,4.654216952461808177e+01,6.921421323991387453e+01,7.995177413380720566e+01,3.770317906452582690e-01,7.376143690188040836e+00,-3.112062159098159420e+00
6.000000000000000000e+01,8.061046986906175604e+00,3.579866458754277225e+00,7.009604036207763400e+00,3.281955662034488519e+00,5.975327724975034727e-01,3.230278314253328631e+01,1.476698392075381889e+02,2.597850169893215266e+01,4.719049023727240666e+01,6.899510889311480355e+01,7.855982125622517742e+01,3.772710867848389493e-01,7.332832060996574697e+00,-3.164864213607053056e+00
6.500000000000000000e+01,8.100503496064597186e+00,3.587973180914243443e+00,7.049238918940207377e+00,3.288978585228895746e+00,6.012694422714852660e-01,3.229199345503657526e+01,1.475707520634403522e+02,2.613669946862011173e+01,4.630949876059366943e+01,6.866526100390926501e+01,7.807557925875673277e+01,3.743234113599326895e-01,7.342201553598963315e+00,-3.165030713565472276e+00
7.000000000000000000e+01,7.908761596795653936e+00,3.547299152840221126e+00,6.828926570098426296e+00,3.240309059641481859e+00,5.830217297278759148e-01,3.213876899638607654e+01,1.465691583127004378e+02,2.603763032298217439e+01,4.830736426642576475e+01,7.149661838048180584e+01,8.022948226813134909e+01,3.731307759782485634e-01,7.572431162848361375e+00,-2.913449800414529278e+00
7.500000000000000000e+01,7.770945882727978038e+00,3.506757948706180628e+00,6.651853289990333984e+00,3.184950859615539365e+00,5.728155941345685065e-01,3.200464031238225004e+01,1.456087482286639272e+02,2.648174557254930050e+01,5.043814201301182720e+01,7.304982172591323319e+01,8.113117793663458599e+01,3.711664048873229982e-01,7.845349434418052326e+00,-2.662025417550831108e+00
8.000000000000000000e+01,7.684327496393814627e+00,3.466462923202584090e+00,6.569208090371725817e+00,3.138186422654538177e+00,5.700827544654623047e-01,3.193399274870937177e+01,1.449019572786295100e+02,2.637184127602557027e+01,5.130162953083578969e+01,7.326505930230159436e+01,8.097512877568144063e+01,3.667516419846649778e-01,8.027626983270954142e+00,-2.471060896092094339e+00
8.500000000000000000e+01,7.617336138116699296e+00,3.441311743795250067e+00,6.502269665371349205e+00,3.110950678906533540e+00,5.668360795544929998e-01,3.186785644541809148e+01,1.444214916690162340e+02,2.635261376409175327e+01,5.202181298841683343e+01,7.372215703999015091e+01,8.117534035945232063e+01,3.665368856248509832e-01,8.124444849213427133e+00,-2.389368660897647878e+00
9.000000000000000000e+01,7.674399864464056087e+00,3.457808805709225553e+00,6.556130354588897369e+00,3.126417697394345829e+00,5.710983629408344919e-01,3.189770422487575985e+01,1.445979528215014511e+02,2.661087319962155462e+01,5.124049384764266790e+01,7.304858214820892215e+01,8.066354791932293722e+01,3.606098107855886248e-01,8.066629863789138710e+00,-2.439491517799083908e+00
9.500000000000000000e+01,7.593282074195956355e+00,3.419968733843445463e+00,6.454012926223805735e+00,3.080722624183969582e+00,5.651272577415056286e-01,3.183749085836102566e+01,1.440491655325247393e+02,2.664825642775810621e+01,5.275391771658205187e+01,7.390921420210690940e+01,8.112514603764668664e+01,3.604991706777811999e-01,8.322252188562035968e+00,-2.185450851653433446e+00
1.000000000000000000e+02,7.562008800766614414e+00,3.431624169275364178e+00,6.435711294544322669e+00,3.092636814700740810e+00,5.630132592530013858e-01,3.182131571464433151e+01,1.441580817604529443e+02,2.667502847494893814e+01,5.290658289905975664e+01,7.409396449635652004e+01,8.162235854833201643e+01,3.565942643164778936e-01,8.260653643736823426e+00,-2.247440244351011529e+00


==> fig/results/monodepth_ft/monodepth_ft_all_day_rain_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
0.000000000000000000e+00,7.485812507167876717e+00,3.419341093997241288e+00,6.333586016989392498e+00,3.074220985374945148e+00,5.433984275292726984e-01,3.162375762258667677e+01,1.434351552351701287e+02,2.629999210749107519e+01,5.662954378752330342e+01,7.591936002822295393e+01,8.258830840684547070e+01,3.566226711985648334e-01,8.148407753913954110e+00,-2.242684037159651034e+00
1.500000000000000000e+01,8.397631674098887444e+00,3.651591696616181437e+00,7.490013281218047325e+00,3.375114456713429245e+00,6.583162193542091423e-01,3.244676339020632128e+01,1.485453000798042069e+02,2.605734928748368162e+01,3.956292599658023335e+01,5.814965665285153307e+01,7.253264610806110113e+01,3.905061222655674125e-01,6.978567977367736042e+00,-3.657025682940627576e+00
5.500000000000000000e+01,8.362496593236345532e+00,3.734960875299591976e+00,7.410256521469729130e+00,3.448916868739267727e+00,6.608231288132454528e-01,3.243268235598222304e+01,1.491808877538661875e+02,2.837129856931191085e+01,3.796121551906534108e+01,5.968260615557227311e+01,7.370064837704592264e+01,3.790378502454597731e-01,6.904213469692513705e+00,-3.712694234997723886e+00


==> fig/results/monodepth_ft/monodepth_ft_all_night_clear_metrics_binned.txt <==
1.000964285714285529e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.000892857142857029e+00 2.353326427051819536e+01 4.999996616126987981e+00 2.220710561280858997e+01 4.999996614933014172e+00 2.506290456081171403e+00 3.010948534662255156e+02 1.195849623655328060e+03 4.206569865336855685e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.367347017481566174e-02 9.735637043797791268e-01 -1.397022666896295728e+00
5.000821428571429195e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
7.000750000000000028e+00 1.907225390656233444e+01 4.475287526843781727e+00 1.712991842252561270e+01 4.126733179829452425e+00 1.352683213506416404e+00 6.194348029895583352e+01 2.882312460906981073e+02 5.189160044267411109e+01 1.747658714507608124e+01 1.912985401677496711e+01 2.046098874049093652e+01 4.138870503858321781e-01 1.356102373568670583e+00 -6.248937912795792471e+00
9.000678571428569086e+00 5.784882612244005351e+00 1.914903391136224542e+00 2.492535866951912205e+00 1.259777332226659663e+00 4.223459679971293679e-01 5.134434300457852096e+00 3.654368558538799050e+01 3.684165327333173678e+01 8.309719144290011172e+01 8.873772742999628349e+01 9.046349332636432905e+01 7.270641383767687538e-01 1.167050366154086305e+01 4.283310389152337194e+00
1.100060714285714170e+01 6.063570097497771982e+00 2.577591352720042472e+00 3.624574442925401208e+00 2.044302199630236405e+00 4.109340415650982181e-01 4.808689531655417682e+00 4.051080281606732569e+01 3.508354606151375776e+01 6.340475615027507672e+01 8.342559105027726218e+01 8.763062475066432455e+01 6.139603702742915114e-01 1.000001304672958113e+01 1.176176502727352080e+00
1.300053571428571431e+01 6.870824555544537304e+00 3.300504156306876880e+00 4.641288865542456676e+00 2.775846926932250103e+00 4.216764449944931936e-01 4.458982443687885322e+00 4.302675757188295336e+01 3.266584620032094222e+01 5.007363033215675330e+01 7.568079035109730057e+01 8.542028551901377398e+01 4.514311500332054417e-01 8.445964444827563256e+00 -1.212693846461490255e+00
1.500046428571428514e+01 9.228097322734374330e+00 4.115155448580122943e+00 7.686059734829122192e+00 3.821233611077323733e+00 4.973668532997090885e-01 6.860456147791214043e+00 5.910189676911689816e+01 2.835321199116966895e+01 3.155016530328789059e+01 5.256938420185142746e+01 6.931816942960141148e+01 3.373583910060636848e-01 4.985661085359288869e+00 -5.439966830154896904e+00
1.700039285714285597e+01 8.807514007283396396e+00 4.201278041890248893e+00 7.442745929492613044e+00 3.884797506043563331e+00 4.423287958856647051e-01 5.249439717060518262e+00 4.948263240157384502e+01 3.142402585872667586e+01 3.097211607783446752e+01 5.199013762397038363e+01 9.440035872118380667e+01 3.154117086714632867e-01 4.098141213887140033e+00 -7.050071431967210422e+00
1.900032142857142858e+01 7.452171279514255176e+00 4.269973189847932282e+00 6.477045068118085780e+00 3.992959479644847320e+00 3.722902188077317209e-01 3.306950892530231556e+00 3.807577904363710530e+01 3.228328551279977887e+01 3.021257163829249848e+01 6.145524481660605431e+01 9.951068409913602864e+01 2.901296595599418549e-01 4.188626580579176917e+00 -7.590239998908794306e+00
2.100025000000000119e+01 7.111782108046297068e+00 4.530535434615078572e+00 6.549902607393427445e+00 4.330060287643185291e+00 3.404228230418300249e-01 2.650995619891202359e+00 3.426905542257664194e+01 2.910677104454622821e+01 2.322531895807759383e+01 9.262774775758714441e+01 9.967809141054804911e+01 3.677210108285947077e-01 3.730642190586010543e+00 -9.157905284363200948e+00
2.300017857142857025e+01 6.623607651674457308e+00 4.593167851159405402e+00 6.174554310320024442e+00 4.424969404499536019e+00 3.312376304332145249e-01 2.095717973108330412e+00 2.934425398419447717e+01 3.111174560057000704e+01 2.253040805077983677e+01 8.668778664625824604e+01 9.543988023429869827e+01 3.601302249743414396e-01 5.314730930861511382e+00 -7.992802683375938244e+00
2.500010714285714286e+01 5.600838748485896801e+00 4.540756898310196910e+00 5.216688402192607654e+00 4.416472607120240923e+00 2.653013209187358723e-01 1.391654923067544569e+00 2.277763109241093886e+01 2.431204457934624941e+01 6.808941856534035253e+01 9.008642929399664467e+01 9.794562373470462546e+01 4.271046705394167531e-01 6.695729740428666865e+00 -6.914463259369204806e+00
2.700003571428571547e+01 5.056446406963154061e+00 3.463556497703326631e+00 4.227473091232353042e+00 3.272115999972167177e+00 2.460759085477435826e-01 1.093239425728639969e+00 1.694637589497173735e+01 2.255483029463496791e+01 7.933436878152853922e+01 8.807547111780563398e+01 9.663655207395257207e+01 3.387925008917855862e-01 8.777864163344483828e+00 -5.477699387814155330e+00


==> fig/results/monodepth_ft/monodepth_ft_all_night_fog_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
2.000000000000000000e+01,9.877495818929267202e+00,3.922089811038700358e+00,8.331693560406705501e+00,3.556553977986019355e+00,7.310194940371207428e-01,3.364299161903251445e+01,1.562834645620314689e+02,3.819520384687922387e+01,3.717684522869388530e+01,5.460363925083868253e+01,6.718786030497949469e+01,3.977427931350148160e-01,5.857311114635761484e+00,-4.493969592418192605e+00
2.500000000000000000e+01,9.592567532513156081e+00,3.851404245636176338e+00,8.063384775421233996e+00,3.499757024563785901e+00,7.127796460886594021e-01,3.337097193048815313e+01,1.545648014568487554e+02,3.625099054090713224e+01,4.090091528106290752e+01,5.908172396883026778e+01,6.917307823406848399e+01,4.033022906722471546e-01,5.893013607367825202e+00,-4.486702386800715203e+00
3.000000000000000000e+01,9.492069480380321167e+00,3.856605904352083947e+00,8.041248267196127841e+00,3.528383771135457536e+00,7.115224421700740987e-01,3.337923183274993733e+01,1.541055294411091268e+02,3.541245675261816928e+01,3.973180748133454898e+01,5.852210103834890731e+01,6.915069304541134443e+01,3.899984637988850866e-01,5.954892573058498506e+00,-4.464171125416484642e+00
3.500000000000000000e+01,9.120190428219325796e+00,3.767520181229818022e+00,7.565229769301351936e+00,3.428502660938834268e+00,6.721405918959664216e-01,3.309479310699631327e+01,1.521900159477225145e+02,3.652335847250861178e+01,4.427685663420924556e+01,6.482123549957778152e+01,7.454249417256477273e+01,3.921281265345750722e-01,6.337420650665376520e+00,-3.992685509780810271e+00
4.000000000000000000e+01,9.112509027675031348e+00,3.783990120309473681e+00,7.550590512064898618e+00,3.439732828982032586e+00,6.630266439669818546e-01,3.312201906734387080e+01,1.524305618675709297e+02,3.671868375552652708e+01,4.433839155768632168e+01,6.508571749288343256e+01,7.551094156620376907e+01,3.924915759364892565e-01,6.333243566535488256e+00,-3.968672433010017819e+00
4.500000000000000000e+01,9.030248348081872933e+00,3.819117563440831642e+00,7.522802684802648798e+00,3.485481303217152771e+00,6.489272749643961724e-01,3.310742150834943942e+01,1.527673000339633518e+02,3.522152138902063712e+01,4.403342490914544527e+01,6.583642914784699940e+01,7.661855059733068174e+01,3.994134606844400581e-01,6.243263516315435524e+00,-4.036351722841079237e+00
5.000000000000000000e+01,9.144458132565354447e+00,3.865535584925061219e+00,7.661755986640718774e+00,3.552852542982090078e+00,6.478996824682906608e-01,3.323386952964987984e+01,1.538055818221523907e+02,3.477047279943306535e+01,4.237923557302063671e+01,6.595850728513921979e+01,7.693805333156802817e+01,4.105738463801373306e-01,6.032708768096124885e+00,-4.236932420964195423e+00
5.500000000000000000e+01,9.051767054131694579e+00,3.841476699196661571e+00,7.589014605373847644e+00,3.532116504858716421e+00,6.402590326207926452e-01,3.310839426368745819e+01,1.530705087682961789e+02,3.435634875240324249e+01,4.314475406514652889e+01,6.637368531954510331e+01,7.772753710285621764e+01,4.160029465779717661e-01,6.147522130512482974e+00,-4.128055779776900636e+00
6.000000000000000000e+01,8.937948676295313533e+00,3.804333595869754170e+00,7.474181919531456941e+00,3.488297866143709847e+00,6.299771230499494612e-01,3.296423574416871816e+01,1.521330304595095413e+02,3.371814033262378274e+01,4.432936355163164421e+01,6.752660464505142102e+01,7.839301163350195623e+01,4.143553067625257991e-01,6.361642117060189783e+00,-3.928957752097406608e+00
6.500000000000000000e+01,9.145253259019538561e+00,3.847453944072579457e+00,7.655686815440041038e+00,3.541298657315314902e+00,6.396877739758699555e-01,3.321302556933920158e+01,1.536082802892865118e+02,3.427694455788871863e+01,4.315969324164632326e+01,6.632322178389836154e+01,7.744937771756805489e+01,4.129345626238309919e-01,6.092092992131860285e+00,-4.191074912496968174e+00
7.000000000000000000e+01,9.128714014661266418e+00,3.849453769378821111e+00,7.657782527005172923e+00,3.540903397364772776e+00,6.376948346948068114e-01,3.321010481220706367e+01,1.536768135789403402e+02,3.348684961227358770e+01,4.321762332840160070e+01,6.592785146105948968e+01,7.784537428869199971e+01,4.102207567194059434e-01,6.062239477815506206e+00,-4.210628476830025946e+00
7.500000000000000000e+01,9.170723958066886894e+00,3.868411899416570598e+00,7.711414668968939345e+00,3.566453006092614064e+00,6.393878294685745312e-01,3.328566945014529921e+01,1.542347408366298396e+02,3.344427009874650025e+01,4.257686406785715150e+01,6.603170338101666914e+01,7.750806301184411495e+01,4.079057149865037424e-01,5.944959190101855917e+00,-4.319117464913789561e+00
8.000000000000000000e+01,9.139869116019763595e+00,3.858020764877709397e+00,7.687804545076808438e+00,3.557345704135618902e+00,6.354200028476690854e-01,3.326732423817779249e+01,1.540317807724498209e+02,3.313827392308479602e+01,4.282779112914244735e+01,6.622307268798316215e+01,7.797656812536166626e+01,4.106961748360740128e-01,5.961934718523193233e+00,-4.315397893496527360e+00
8.500000000000000000e+01,9.234978464217604710e+00,3.885070563983289205e+00,7.800559102777768317e+00,3.590553930086064049e+00,6.413388192538331811e-01,3.341526554104957825e+01,1.549380840996721531e+02,3.312713078138752110e+01,4.207478240571651185e+01,6.512932258345139758e+01,7.755121186100515729e+01,4.109562942804145802e-01,5.922011756681039962e+00,-4.349945964572330404e+00
9.000000000000000000e+01,9.134385847823768501e+00,3.868121263554599398e+00,7.684150678280199820e+00,3.558203427731394974e+00,6.356689026611541671e-01,3.325423081959701932e+01,1.540571691136337904e+02,3.298432406361798996e+01,4.296248198680147823e+01,6.605467021843304565e+01,7.811434580550280771e+01,4.066718985367967498e-01,6.043950092825223663e+00,-4.226002622587112789e+00
9.500000000000000000e+01,9.172600464988221347e+00,3.891055980432885697e+00,7.743762599480774611e+00,3.592731577387186626e+00,6.396340964660309769e-01,3.328065758663149865e+01,1.543947087969147560e+02,3.339838506094645965e+01,4.191232258715984926e+01,6.561845751883700473e+01,7.796858960143285344e+01,4.041600325358241097e-01,5.995737650363804683e+00,-4.272304948898147714e+00
1.000000000000000000e+02,9.192061297959641664e+00,3.896528559164671890e+00,7.763042592712784185e+00,3.599109188380904101e+00,6.379950187047624954e-01,3.330226491158342839e+01,1.545314391422189146e+02,3.294249573483249804e+01,4.179837219091753298e+01,6.539809440859299627e+01,7.825842279929374001e+01,4.087572903671352620e-01,5.921415545283629456e+00,-4.350329241551354365e+00


==> fig/results/monodepth_ft/monodepth_ft_all_night_rain_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
0.000000000000000000e+00,9.267104413922389483e+00,3.915225533770018362e+00,7.822491029527683715e+00,3.612438762462706787e+00,6.340794729232448468e-01,3.334074122834668685e+01,1.545133116939871627e+02,3.314118829275022904e+01,4.166387770379576949e+01,6.587218035885177869e+01,7.807539600332987106e+01,3.938886954763767267e-01,5.853128594674394058e+00,-4.418526367518941456e+00
1.500000000000000000e+01,8.895409056525465985e+00,3.720868453857364422e+00,7.364078988018296634e+00,3.371411265647093813e+00,6.396813450063041362e-01,3.296250755715934844e+01,1.512276726677063436e+02,3.436665185135809963e+01,4.574903882602988858e+01,6.643650330764765499e+01,7.718960632483586437e+01,4.054332450876991234e-01,6.435451240180441346e+00,-3.888882881049629425e+00
5.500000000000000000e+01,9.255306357776673210e+00,3.823446725308274452e+00,7.707171780232613401e+00,3.474907988235567124e+00,6.744856291011719351e-01,3.322046903245666272e+01,1.529355901362785062e+02,3.693863442271934616e+01,4.197116240502336382e+01,6.207161979877014346e+01,7.419744104352886893e+01,3.955482738910143237e-01,6.072976499700546427e+00,-4.281873854919417965e+00


==> fig/results/psm/psm_all_day_clear_metrics_binned.txt <==
1.000964285714285529e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.000892857142857029e+00 7.210230414882197181e+00 4.893401955750098509e+00 6.977181960711349440e+00 4.890665901794169379e+00 1.536707885194058321e+00 2.942357916278795216e+01 3.761841656229125874e+02 1.923386453248839700e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.682523606403877311e-02 3.317666409698752261e+00 6.985924356693717918e-01
5.000821428571429195e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
7.000750000000000028e+00 9.279860989456050646e+00 3.214049804983080350e+00 5.945154320258957625e+00 2.505938769224298923e+00 7.579326334111081698e-01 1.466888953723240263e+01 1.001544910661154546e+02 5.372260023408574625e+01 4.200961640509304118e+01 6.139871784038759017e+01 6.896085438442450766e+01 4.840891807293176696e-01 7.116610452994619251e+00 -6.270734687479728731e-01
9.000678571428569086e+00 1.565860318189761013e+00 6.325386647756199299e-01 3.672069747876235413e-01 2.780405961783141144e-01 1.300750109354992523e-01 4.031430050424497646e-01 5.526975849989266720e+00 1.300421242654884324e+01 9.721323723367834191e+01 9.905226329185461509e+01 9.922905501661445271e+01 9.054080357689764380e-01 2.280663130959471374e+01 1.503809848791311765e+01
1.100060714285714170e+01 4.705756964838666567e-01 4.702624962227511807e-01 3.861232389179310998e-01 3.860924823590057842e-01 5.571777713516561786e-02 2.557941831736471050e-02 4.287079005196822834e+00 3.326577269275341919e+00 9.887854152109596839e+01 9.999715776964708880e+01 1.000000000000000000e+02 9.118180160751151453e-01 1.966258718441113729e+01 9.432241831604841309e+00
1.300053571428571431e+01 8.544749684135328760e-01 8.509591162879268644e-01 6.597165742172815817e-01 6.592704205020232244e-01 8.931247811397380332e-02 6.884963742101338213e-02 6.177616178414880643e+00 6.147326388450093937e+00 9.653201125240163094e+01 9.973931537319745644e+01 9.999693979701066837e+01 7.989161793001914313e-01 1.671370327576206094e+01 5.831681625099465194e+00
1.500046428571428514e+01 1.367711932640149897e+00 1.348547296568659792e+00 1.109240924614901314e+00 1.105242413964415915e+00 1.135740744942942831e-01 1.436883162340494846e-01 8.502111050173134288e+00 7.492757084312392735e+00 9.337985414415653906e+01 9.944323781317571331e+01 9.999977743750444859e+01 6.573955853492257084e-01 1.455771637329640278e+01 3.216083866326788332e+00
1.700039285714285597e+01 2.242317579396446270e+00 2.193544392795585551e+00 1.890060163000040205e+00 1.871319414611607890e+00 1.689249932521734721e-01 3.358183785891393769e-01 1.256166170766973167e+01 1.056961536382433664e+01 8.120602553484955877e+01 9.888028215942264865e+01 9.981054538357275874e+01 5.689342020549768009e-01 1.168924299920000820e+01 -4.752544044607622808e-01
1.900032142857142858e+01 3.419771450339288421e+00 2.958309914268390184e+00 2.814995752290088582e+00 2.579528347497852092e+00 2.445934697503211463e-01 6.941332598393110676e-01 1.652125253425902329e+01 1.555220603429077109e+01 7.042432336648639080e+01 9.162913985579839959e+01 9.851549815232871765e+01 4.066485613345188765e-01 9.971691428689348768e+00 -2.774328048477083808e+00
2.100025000000000119e+01 3.748152544333005931e+00 3.131011542047144935e+00 3.159011458505278647e+00 2.832940650656055048e+00 2.396801618856378435e-01 7.474076081598246546e-01 1.653354231273508290e+01 1.473075677693455887e+01 7.224022031885795059e+01 9.163546673841882750e+01 9.812371140494190058e+01 4.602861410661405195e-01 1.059086155758736147e+01 -2.534010251617328180e+00
2.300017857142857025e+01 4.787163550603365181e+00 3.631328431683316982e+00 4.108386995065671066e+00 3.404359413132406864e+00 2.873025614926199567e-01 1.125736003379117722e+00 1.950961032429737685e+01 1.693667184577587648e+01 6.498785677603970612e+01 8.739575610018724205e+01 9.685573815735321546e+01 3.980509429424814449e-01 9.656741772212303232e+00 -3.763413552431763343e+00
2.500010714285714286e+01 4.795983110566593766e+00 3.777472550002375584e+00 4.226993867219311696e+00 3.577055974161036822e+00 2.529830549673621753e-01 1.034160056153104135e+00 1.841391412143876494e+01 1.347699114550187716e+01 6.593992058852906268e+01 9.097677183925803490e+01 9.764984767775044361e+01 3.816467171173462680e-01 9.061448786563490287e+00 -4.703618187514679860e+00
2.700003571428571547e+01 6.079957124379198774e+00 4.481771034840058121e+00 5.584249760826532238e+00 4.416004533833660872e+00 2.964143157341604384e-01 1.489517179660313939e+00 2.234375100898487432e+01 1.377013921721822953e+01 5.123571479914449611e+01 8.926013466685506614e+01 9.694637594361785204e+01 2.658053784696776667e-01 7.915890515727561194e+00 -6.158804831873223584e+00


==> fig/results/psm/psm_all_day_fog_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
2.000000000000000000e+01,6.828424835037445462e+00,3.551020393515079032e+00,5.894092123870956712e+00,3.286578657110834634e+00,5.791194752485429031e-01,1.396545790462775116e+01,9.577204937937059981e+01,2.656946083760542976e+01,3.930379858996044362e+01,6.545557169073519788e+01,7.934425063116377430e+01,4.574888514331688638e-01,7.617026118759543607e+00,-3.049446794352938195e+00
2.500000000000000000e+01,6.389297924846263577e+00,3.442543426603966950e+00,5.505730372925432548e+00,3.177927721165967778e+00,5.385213808907970412e-01,1.413280344889589557e+01,9.526467613586552829e+01,2.333547239098442816e+01,4.296556489863925776e+01,7.056103689399486711e+01,8.233664198475835860e+01,4.677834817630690534e-01,8.164767099014852647e+00,-2.507167142555524642e+00
3.000000000000000000e+01,5.368632619014388041e+00,3.183926925676574093e+00,4.556357434600378120e+00,2.924629685073866003e+00,4.595711159228479392e-01,9.643646293404238179e+00,7.444419211045739360e+01,2.061090450895404302e+01,5.111775086715465477e+01,7.635118974509953205e+01,8.500150684433640436e+01,4.866652855063032801e-01,9.350181169536933012e+00,-1.338738861004406200e+00
3.500000000000000000e+01,4.994251015459863829e+00,3.078880640585295314e+00,4.213300563257867282e+00,2.823597037354824479e+00,4.297358273169875065e-01,8.110062770533581045e+00,6.761438745097956371e+01,1.929319766081952281e+01,5.412492558950062005e+01,7.876361733868637316e+01,8.597540596781414024e+01,4.969944835288332419e-01,9.775977003511208352e+00,-9.636535782476887135e-01
4.000000000000000000e+01,4.515273141162722048e+00,2.947728127972074397e+00,3.782380910934952212e+00,2.701489848907211222e+00,3.953764640393211960e-01,6.012143857375646050e+00,5.823164507194520922e+01,1.776252561635869398e+01,5.843717060482443060e+01,8.070756429056689285e+01,8.701778821770290051e+01,5.092542423259635020e-01,1.039229940359145488e+01,-3.774353115744717435e-01
4.500000000000000000e+01,4.233702799348186829e+00,2.878704355540938842e+00,3.542126092316485675e+00,2.631949618621844511e+00,3.752385546565992214e-01,4.796097948898994545e+00,5.271382938938165807e+01,1.651365728873264516e+01,6.078150149125851698e+01,8.185519565281488497e+01,8.752704282609428788e+01,5.166020480646267288e-01,1.076015444876625793e+01,-3.942359474946553061e-02
5.000000000000000000e+01,4.182385490484862522e+00,2.853335289732258140e+00,3.491025889781614211e+00,2.606783018082927228e+00,3.723495281249783462e-01,4.745982068579575497e+00,5.260737316259123020e+01,1.643531878636493104e+01,6.192670728701848759e+01,8.225484921491977275e+01,8.766337924764522427e+01,5.183838426202377336e-01,1.091483099171000504e+01,1.240369298715744417e-01
5.500000000000000000e+01,4.157284102083407262e+00,2.845827690688493838e+00,3.462626390285100886e+00,2.598307093776328180e+00,3.709454815907263225e-01,4.556424360053576983e+00,5.176372590739357804e+01,1.649501866754514623e+01,6.204292617140268362e+01,8.227409443399687916e+01,8.766075140405445154e+01,5.190555215150266521e-01,1.099040482365076343e+01,1.889127450083952220e-01
6.000000000000000000e+01,4.088211608609197967e+00,2.820246116695444005e+00,3.386621039001570743e+00,2.564640243347599213e+00,3.656856867238018061e-01,4.242967503968095855e+00,5.017158469345867644e+01,1.634526488950258027e+01,6.279847637885713141e+01,8.262418865871725870e+01,8.780459675123367447e+01,5.193865862384067222e-01,1.105837492449068193e+01,2.521276357802123558e-01
6.500000000000000000e+01,4.141769244413464612e+00,2.829739640182378224e+00,3.431029909254298182e+00,2.575541542782371796e+00,3.711799058605974588e-01,4.436721872308158510e+00,5.175050883313701888e+01,1.676452462970921431e+01,6.265136166367403092e+01,8.240013660596090972e+01,8.760200258198418055e+01,5.131713313275517718e-01,1.113181890639020821e+01,3.356951772349163754e-01
7.000000000000000000e+01,4.054655227958481767e+00,2.803764298905516039e+00,3.336073898369916524e+00,2.542659669725319649e+00,3.633756976383948900e-01,4.009064984985333702e+00,4.939195800770392708e+01,1.677116614831908947e+01,6.356950167627693560e+01,8.284598226160801460e+01,8.779080680301447615e+01,5.129705736711207553e-01,1.116405474317449098e+01,3.822865097814138746e-01
7.500000000000000000e+01,4.021570969501663484e+00,2.792263005136983001e+00,3.296608284211544948e+00,2.528410349473717567e+00,3.607094618915960282e-01,3.838450975502380125e+00,4.833099289148751154e+01,1.691519927592140249e+01,6.374553939775925926e+01,8.294300686998489880e+01,8.779802126182164557e+01,5.131728735070255620e-01,1.125252667259923989e+01,4.693487469668324308e-01
8.000000000000000000e+01,4.034311971700953237e+00,2.783591520149560239e+00,3.307237806281791315e+00,2.519426782199321480e+00,3.613235295143303882e-01,4.025357509198502548e+00,4.915309141962070782e+01,1.678958771121762794e+01,6.403661775972778969e+01,8.299395459196387037e+01,8.782078905247391276e+01,5.134843157465737162e-01,1.126014687388137148e+01,4.780214881129160598e-01
8.500000000000000000e+01,4.016405586306804665e+00,2.781057683169472217e+00,3.293784733400692666e+00,2.517129519873697152e+00,3.602039792408100460e-01,3.936571172156432930e+00,4.893170455655513962e+01,1.653742237844150864e+01,6.446391457247118240e+01,8.303187520636416252e+01,8.777694795180613596e+01,5.128137162326475984e-01,1.127886511268085812e+01,4.788563366974089575e-01
9.000000000000000000e+01,4.012438578180061555e+00,2.781483261477223579e+00,3.285108196226633304e+00,2.518489064260431398e+00,3.594292696102775464e-01,3.829891787890668198e+00,4.829214903434619544e+01,1.668988989188435568e+01,6.441479061671847717e+01,8.291955738455126834e+01,8.770880517927464837e+01,5.118112523223261601e-01,1.130152187784183759e+01,5.095108981552445293e-01
9.500000000000000000e+01,3.989098906521460819e+00,2.771270870978741918e+00,3.261624500632136936e+00,2.504315689892700370e+00,3.572102107428881679e-01,3.725304443664946064e+00,4.746567639166752173e+01,1.673999507091816241e+01,6.442223191703051555e+01,8.290905671725666082e+01,8.775140726994922602e+01,5.111141322665103681e-01,1.131332574114948031e+01,5.209424503009207896e-01
1.000000000000000000e+02,3.994734402138096385e+00,2.766058501637311373e+00,3.267743928415129950e+00,2.499206942656137187e+00,3.591398294362870836e-01,3.967198122143287708e+00,4.888479247309174269e+01,1.656476477373648493e+01,6.481999580488565016e+01,8.295973351340714430e+01,8.778730410341321999e+01,5.101819272166929764e-01,1.137082374514623950e+01,5.864236090859759054e-01


==> fig/results/psm/psm_all_day_rain_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
0.000000000000000000e+00,3.818504973306954930e+00,2.631933100018750693e+00,3.102360165867914077e+00,2.375538243159570406e+00,3.477682013638645486e-01,4.180041796901337037e+00,5.055968089851558034e+01,1.566364319322553911e+01,6.950394349502772684e+01,8.411735362068355926e+01,8.800736194625991970e+01,5.221520146893339209e-01,1.192173267214481314e+01,1.098349625124230844e+00
1.500000000000000000e+01,4.054142836583527476e+00,2.889012584187259591e+00,3.434583646484477892e+00,2.661090485850603926e+00,3.552511362161046016e-01,2.777475435213914601e+00,4.165384559098632167e+01,1.554304126498656302e+01,5.860169507524656751e+01,8.199424214493724605e+01,8.770901093686276795e+01,5.237769538681313897e-01,1.045468430389080616e+01,-3.636539467505248702e-01
5.500000000000000000e+01,4.940832873612215792e+00,3.095657040468156929e+00,4.228836662169671357e+00,2.846248460960705273e+00,4.365159465925939619e-01,8.709309862806232871e+00,6.997987376295453998e+01,2.050790344771618123e+01,5.315111609018300243e+01,7.924682291809000390e+01,8.669887131974985550e+01,4.851980373650670586e-01,9.628195939784671253e+00,-1.131346997714677283e+00


==> fig/results/psm/psm_all_night_clear_metrics_binned.txt <==
1.000964285714285529e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.000892857142857029e+00 8.962772208092008697e+00 4.856885088992866528e+00 8.532382328842473385e+00 4.854413819709005651e+00 1.649081130089887104e+00 5.105390291701657191e+01 4.617844854050752588e+02 2.271856066928137352e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.514489646165714187e-02 3.442360980455719588e+00 7.855290394316153391e-01
5.000821428571429195e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
7.000750000000000028e+00 8.935084728546090815e+00 2.930812816907164553e+00 5.407065872828439979e+00 2.115480217125682127e+00 7.246238938916540473e-01 1.377407262626597273e+01 9.113005303885854858e+01 5.524775284004233811e+01 5.508633667113400634e+01 6.781657933379226222e+01 6.976431259825849907e+01 5.617344498905794126e-01 7.555810705182561371e+00 -1.613777631977539873e-01
9.000678571428569086e+00 1.726524713682931589e+00 8.300138748583576476e-01 5.114880929075451554e-01 4.059273755201217582e-01 1.477742430842408083e-01 4.773787531275408558e-01 7.447532859798811522e+00 1.476610477205144001e+01 9.619510433403176819e+01 9.814401948541996035e+01 9.888750936313124384e+01 8.723093072175507334e-01 2.203025842245182986e+01 1.439572261068165382e+01
1.100060714285714170e+01 8.154482726604004306e-01 8.154022019543936128e-01 6.560426467828042174e-01 6.560346005193852248e-01 9.755596321681553329e-02 7.696830229309345461e-02 7.264650520837744097e+00 6.093629387114703810e+00 9.557384330258093996e+01 9.997513364538934866e+01 1.000000000000000000e+02 8.632660195894148458e-01 1.463275760674383719e+01 4.522013330339382797e+00
1.300053571428571431e+01 1.047885409223036968e+00 1.043357862598499608e+00 7.961616192947497117e-01 7.954397896854316086e-01 1.110451179772718733e-01 1.048956947520999494e-01 7.520535837555155645e+00 8.068398302657087129e+00 9.331278004458877717e+01 9.987195366536690244e+01 1.000000000000000000e+02 7.600639298545923683e-01 1.477891644937913007e+01 3.887154494749776923e+00
1.500046428571428514e+01 1.373144609976044705e+00 1.346252365819442298e+00 1.097591435113463243e+00 1.091827807707425269e+00 1.128094938118155144e-01 1.454165860392577780e-01 8.398243484447187157e+00 7.687495385211158272e+00 9.503270722335224718e+01 9.931621705404738520e+01 9.999970680503436427e+01 6.556015227558007474e-01 1.441019669062761643e+01 3.177409116424849245e+00
1.700039285714285597e+01 2.347916957911220237e+00 2.314044516151742670e+00 1.986976449620830643e+00 1.972655897565811944e+00 1.744191059828445745e-01 3.664768810614012495e-01 1.318336642031803052e+01 1.132634029837514333e+01 7.834460344597357562e+01 9.922068494810484651e+01 9.991154664931748641e+01 5.491965984779606513e-01 1.068012263791914052e+01 -1.489441298285541393e+00
1.900032142857142858e+01 3.376698563338833559e+00 3.111250538743948191e+00 2.909408923283173909e+00 2.761877615072722225e+00 2.342374326455561317e-01 6.757302915689901157e-01 1.708924275849693331e+01 1.299929996285359834e+01 6.288108861629154944e+01 9.441538799335529575e+01 9.957358710663784507e+01 4.631337035722150608e-01 9.897499961709602445e+00 -2.771096011653568336e+00
2.100025000000000119e+01 3.960955269116077648e+00 3.404779712285329829e+00 3.443447823855369627e+00 3.112021122823115604e+00 2.483023828663124266e-01 8.320782609720582812e-01 1.800771520708108397e+01 1.371015695697322556e+01 6.287969905374944091e+01 9.202505442385680112e+01 9.903597659881734216e+01 4.633845778782787472e-01 1.009733625902806153e+01 -2.995695806581067266e+00
2.300017857142857025e+01 4.978694145495292211e+00 3.910589218578023107e+00 4.412806977271939601e+00 3.691927038272128314e+00 2.901500300448707215e-01 1.201817008597130920e+00 2.095044453746896096e+01 1.504290505477160522e+01 5.329276681373880820e+01 8.778493084413065617e+01 9.831779673815326248e+01 3.860638291622956464e-01 8.778540841081396096e+00 -4.310123290602278168e+00
2.500010714285714286e+01 5.182229470875535426e+00 4.077298273406754880e+00 4.689691018917162779e+00 3.901299019940303925e+00 2.706234884770244986e-01 1.188486347288260081e+00 2.042141772390947096e+01 1.288906875949946418e+01 5.234616660423169066e+01 9.195193193391440900e+01 9.871244359576343186e+01 4.132378488866906285e-01 7.967651335938953139e+00 -5.873629832854174282e+00
2.700003571428571547e+01 6.662266616640303951e+00 4.669144384665853131e+00 6.239899482129652064e+00 4.613936841624910024e+00 3.241568355910499077e-01 1.774459536564142237e+00 2.495128820380085344e+01 1.309356639494582453e+01 3.009891561550323047e+01 8.812036135700716954e+01 9.737769727350010385e+01 3.063238917294027752e-01 6.837714455512942990e+00 -7.359245310158598841e+00


==> fig/results/psm/psm_all_night_fog_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
2.000000000000000000e+01,8.087352766566500151e+00,3.959213110479747222e+00,7.103886619653593471e+00,3.700144702535064667e+00,6.977605981982609729e-01,1.697310375122644643e+01,1.119630113147946702e+02,3.253723549893243927e+01,2.637057823496276399e+01,5.154381036416806694e+01,6.940784681911841858e+01,3.988327625086967032e-01,6.561539556046377619e+00,-4.048347288743893380e+00
2.500000000000000000e+01,7.140600522016024243e+00,3.776185023409441399e+00,6.247435652719079080e+00,3.513046350219369174e+00,6.069889758307558392e-01,1.533812362810849805e+01,1.036459837293211592e+02,2.846428770321369228e+01,3.178779221583386416e+01,6.128778777627912433e+01,7.895516986918914881e+01,4.396731416692414851e-01,6.750510119003971354e+00,-3.869907268844706039e+00
3.000000000000000000e+01,6.563054445316325314e+00,3.614425310457241469e+00,5.644659257348889625e+00,3.326581456798090919e+00,5.559967649859069994e-01,1.325256288771791269e+01,9.307674837788000843e+01,2.781131216868075740e+01,3.764489133642801022e+01,6.735004631423227295e+01,8.294984177959975113e+01,4.551786489067455310e-01,7.282032295202262695e+00,-3.371222805780475618e+00
3.500000000000000000e+01,6.080356971451850612e+00,3.437540993052710547e+00,5.156144420307523291e+00,3.139217194005984091e+00,5.174415572225699034e-01,1.186621375847520099e+01,8.593028856579891794e+01,2.656396820161604566e+01,4.343973791400524220e+01,7.223264853798241347e+01,8.529574534016222742e+01,4.716515427481562384e-01,7.812939038428971195e+00,-2.858336573365876987e+00
4.000000000000000000e+01,5.757962070194018622e+00,3.353225855096263253e+00,4.867563521623004874e+00,3.053691769763369201e+00,4.928711346147692240e-01,1.065883653825980559e+01,8.031500623229462121e+01,2.531655430647137450e+01,4.607487758631311436e+01,7.510113739407108824e+01,8.619834331489880697e+01,4.782941956833852704e-01,8.034902074598702981e+00,-2.631622403254409992e+00
4.500000000000000000e+01,5.597811449491225666e+00,3.304814923804021198e+00,4.713876671339085611e+00,2.997070313070366421e+00,4.828085888476434384e-01,1.039354198527287210e+01,7.923148106043967687e+01,2.483591668559153476e+01,4.810153975019697725e+01,7.672423729114801461e+01,8.662089257212315374e+01,4.825531669248711575e-01,8.226198909423994010e+00,-2.428603685175237281e+00
5.000000000000000000e+01,5.436710155327157068e+00,3.266446685169445807e+00,4.569681461696387004e+00,2.961184701377973738e+00,4.698417303598112493e-01,9.628768550424446460e+00,7.549764842127052589e+01,2.423350982464602055e+01,4.893539523966304472e+01,7.757645794221784286e+01,8.699627617564489412e+01,4.850045757187493312e-01,8.396151140070358565e+00,-2.273357134679018898e+00
5.500000000000000000e+01,5.268287063411429827e+00,3.207022806447771934e+00,4.426291876028203731e+00,2.908266769723457656e+00,4.566832173290204522e-01,9.149839272865120776e+00,7.362982431622189949e+01,2.329953564326208948e+01,5.040250590107847017e+01,7.898438398268564242e+01,8.725285103797739339e+01,4.902396706403250870e-01,8.661305051802703048e+00,-2.012444890401410280e+00
6.000000000000000000e+01,5.138445038264904952e+00,3.170199344670820540e+00,4.304119024681326344e+00,2.873301809189872547e+00,4.443861558378341958e-01,8.387260778754567880e+00,7.010813583133463567e+01,2.246761675915304934e+01,5.184786989686116243e+01,7.976114996157929227e+01,8.777519362422839322e+01,4.941353101623888189e-01,8.715156695402068721e+00,-1.972603948933808971e+00
6.500000000000000000e+01,5.082505819102088651e+00,3.144820865289831069e+00,4.253706836921697487e+00,2.849689099584264973e+00,4.396071497286805352e-01,8.472990703400899548e+00,7.013644644188704547e+01,2.191445447968844107e+01,5.246012711593394329e+01,8.031647198577768165e+01,8.776083354873320275e+01,4.976988607548248900e-01,8.766736915830630750e+00,-1.942046009431786180e+00
7.000000000000000000e+01,4.783022670967682188e+00,3.104136173670774657e+00,4.005173657077330418e+00,2.810034667913454243e+00,4.178505213002609575e-01,6.554572158435621354e+00,6.185590377385030081e+01,2.052036642608419825e+01,5.338761577795791879e+01,8.082553789735088401e+01,8.833035921008359992e+01,5.018835831739929532e-01,9.049053145627823369e+00,-1.643540328360636682e+00
7.500000000000000000e+01,4.803927917175273343e+00,3.093955740645703223e+00,4.031051607063239395e+00,2.804440600051784749e+00,4.203774020737809924e-01,7.270248816171574369e+00,6.493573230473323576e+01,2.032633190276938251e+01,5.381635498711158050e+01,8.079503325369758215e+01,8.819001867016712026e+01,5.020697270925704725e-01,9.168529713058662267e+00,-1.517755484085516748e+00
8.000000000000000000e+01,4.651619229207361705e+00,3.060007250102432685e+00,3.896369202340371540e+00,2.775487078920781503e+00,4.062767284954206803e-01,6.166679478148299864e+00,5.950474200901795996e+01,1.950635373893013380e+01,5.448904515398147197e+01,8.134271834317513594e+01,8.839473175136359373e+01,5.069477726945562646e-01,9.275715962977045592e+00,-1.435306118320325286e+00
8.500000000000000000e+01,4.772300552766408188e+00,3.067101847093504752e+00,4.010938719131416974e+00,2.782288579631781111e+00,4.181522990435094789e-01,7.077490135662004356e+00,6.510224683143420066e+01,1.973507284982588672e+01,5.480303917667210101e+01,8.133340373844745841e+01,8.813337886092648432e+01,5.062466698079652883e-01,9.275465011703143858e+00,-1.440591513619459807e+00
9.000000000000000000e+01,4.572709695709683331e+00,3.028668033268692383e+00,3.848462489097454586e+00,2.756640117496645281e+00,3.998797438892047751e-01,6.127964739083344270e+00,5.995413826254054612e+01,1.849352070944124904e+01,5.560573257648206891e+01,8.187176234515445117e+01,8.849671943110251959e+01,5.113856707893479348e-01,9.474416653804190958e+00,-1.244215469597315993e+00
9.500000000000000000e+01,4.597330316068099165e+00,3.029662713589847289e+00,3.866499230426164502e+00,2.751605093328763019e+00,4.015995317946303711e-01,6.443575930325167178e+00,6.101575901747853692e+01,1.861186482144465515e+01,5.581791470422385260e+01,8.185442159306771259e+01,8.862051242503630988e+01,5.107762450726029968e-01,9.456500772775182639e+00,-1.243660951435152651e+00
1.000000000000000000e+02,4.650601111026616330e+00,3.044235896987787626e+00,3.908557750828210331e+00,2.765572443107302547e+00,4.070240681803486971e-01,6.562738765957321974e+00,6.197238684043300339e+01,1.865913702025032705e+01,5.551102712988068788e+01,8.138629585452527238e+01,8.831843515777593723e+01,5.071602519233050499e-01,9.434328228556490004e+00,-1.285107810082146695e+00


==> fig/results/psm/psm_all_night_rain_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
0.000000000000000000e+00,4.114135080463148242e+00,2.775819237913531357e+00,3.390246889237300554e+00,2.497736762130503330e+00,3.653982598066118914e-01,5.972640267128877412e+00,5.817908133313733288e+01,1.613693989864808032e+01,6.458700097709801469e+01,8.488685455703208049e+01,8.846504806071780536e+01,5.291217146230365875e-01,1.092576386216923368e+01,1.506016065245246449e-01
1.500000000000000000e+01,4.845015917610899336e+00,3.125906377439864769e+00,4.138230752700858162e+00,2.850733169473228301e+00,4.211534318810093436e-01,6.752019436737487723e+00,6.182344339055008930e+01,2.018173015340939713e+01,5.175879583876366752e+01,7.924062145665747892e+01,8.844420396077086366e+01,5.023088322369037018e-01,8.954022667905650934e+00,-1.771543460498443245e+00
5.500000000000000000e+01,6.151197262781268549e+00,3.447324140682837879e+00,5.309443359922916272e+00,3.163541254719818951e+00,5.332852334947377759e-01,1.230346228166903089e+01,8.716066918634170690e+01,2.518143920950002723e+01,4.196237062896791770e+01,7.021346021252415426e+01,8.361850704799894629e+01,4.497788229880947952e-01,7.751881798151318392e+00,-2.900547448212884127e+00


==> fig/results/sgm/sgm_all_day_clear_metrics_binned.txt <==
1.000964285714285529e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.000892857142857029e+00 5.957392255902275835e+00 5.000000000000000000e+00 5.957127112529446045e+00 5.000000000000000000e+00 1.435279260747833963e+00 1.908428290174210673e+01 3.202026481738952839e+02 1.622834554849410971e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.182930981230319700e-01 1.559103321185522917e-01 -2.258054026485104337e+00
5.000821428571429195e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
7.000750000000000028e+00 1.902787582991421589e+00 1.892952806230707274e+00 1.812174668182871429e+00 1.810507647993368385e+00 2.739332706163312703e-01 6.148220901547292172e-01 3.047846906749621354e+01 6.018150365315358741e+00 1.027952332128904978e+01 9.905568150289109042e+01 9.998745292789922701e+01 7.765755800337450498e-01 6.316461729858461993e+00 -1.400497593984827205e+00
9.000678571428569086e+00 1.348224801800102846e+00 1.095439468023273299e+00 8.239314447160093202e-01 7.932830296639719059e-01 1.534639914152615137e-01 2.686995711547303656e-01 1.219565235391604396e+01 1.115446750350346861e+01 8.557663619876812788e+01 9.929560942012702185e+01 9.968791830936687859e+01 7.442950703258984779e-01 2.379077086296688393e+01 1.516797719291598057e+01
1.100060714285714170e+01 1.248675557583304396e+00 6.066566646465926249e-01 3.713198021907817004e-01 3.047360826449765359e-01 9.182765222125360838e-02 2.096632610168579491e-01 4.170716274581332428e+00 8.945657937357553990e+00 9.780110706049785563e+01 9.919035278584973980e+01 9.938750606213460514e+01 7.211593998212826317e-01 2.465064491911434175e+01 1.551640843051723095e+01
1.300053571428571431e+01 9.811798777236819813e-01 7.735587626148349161e-01 4.493642390072650761e-01 4.270069621218606226e-01 8.420292841665083516e-02 9.688717926057120733e-02 4.187048434404913699e+00 8.381091467298318776e+00 9.638322040519838652e+01 9.965608178891409352e+01 9.981965112372708404e+01 5.745270000542210820e-01 2.341592270812883569e+01 1.341154560103028714e+01
1.500046428571428514e+01 1.632538513710879213e+00 1.252214471177120592e+00 8.793562671652449536e-01 8.006140321429249251e-01 1.107312495672788666e-01 2.194643996158273380e-01 6.743921873836448810e+00 1.070547156544435552e+01 9.545102729381530082e+01 9.834465258424032186e+01 9.969106362583673331e+01 4.434366649704573615e-01 1.800073720739565530e+01 6.901498266596927778e+00
1.700039285714285597e+01 2.175654242922317572e+00 1.841710788113939401e+00 1.379516391138180031e+00 1.290414176567892035e+00 1.431949520721557123e-01 3.166484466016487032e-01 9.168379025977971608e+00 1.416694199854333114e+01 8.894173635339031136e+01 9.802063940077852067e+01 9.994085066870704281e+01 3.677049980628535053e-01 1.570312648105926812e+01 4.245579287748832087e+00
1.900032142857142858e+01 2.506977473585065841e+00 2.190367743810742951e+00 1.721341988253006106e+00 1.601399944630581995e+00 1.677782951439106829e-01 3.720704190564217972e-01 1.007824890652559091e+01 1.615378797319489124e+01 8.617465887281157677e+01 9.598709008647750807e+01 9.963265576785698840e+01 2.630518087882823819e-01 1.341422850206329542e+01 9.743625586305642017e-01
2.100025000000000119e+01 2.505130175505617007e+00 2.136827010469169785e+00 1.747608453739017076e+00 1.603880655678112443e+00 1.490826773105417558e-01 3.416812330478068427e-01 9.132895631603274111e+00 1.435885421580855592e+01 9.041744852187710535e+01 9.766458222787542809e+01 9.970878414170915960e+01 2.332775780418593903e-01 1.422467699796724361e+01 1.109582693653063279e+00
2.300017857142857025e+01 3.396763963382790408e+00 2.383733950436103033e+00 2.210436538575846654e+00 1.798933915502379577e+00 2.084570434741353506e-01 5.672227543914510894e-01 1.043744600836003933e+01 1.942970355438328411e+01 8.668418270905876000e+01 9.294157495865238161e+01 9.739784166348860595e+01 1.716612284542577416e-01 1.326734444276747737e+01 -1.312183969608894940e-01
2.500010714285714286e+01 2.965429520593162227e+00 2.259090245763221372e+00 2.036740064687069918e+00 1.744251633420896397e+00 1.571486995795274288e-01 4.164441589993669868e-01 8.877097552533989244e+00 1.478933575330626127e+01 8.963999261756154624e+01 9.604598191184147993e+01 9.918716004548964804e+01 1.859600181577461542e-01 1.399887581996291708e+01 5.826843371003367356e-01
2.700003571428571547e+01 3.673388435634931781e+00 2.629931950658520812e+00 2.512082397246370835e+00 2.044383265709621700e+00 1.785873064441340363e-01 5.599425034845827431e-01 1.007648931744792620e+01 1.599769631650179136e+01 8.599407393249353504e+01 9.436940828092387790e+01 9.942607294424915665e+01 1.491792813458448497e-01 1.191361100884383184e+01 -2.236130524774757156e+00


==> fig/results/sgm/sgm_all_day_fog_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
2.000000000000000000e+01,7.869788452106121213e+00,3.597801450726203942e+00,6.178565593187028249e+00,3.184867265278669812e+00,6.624374042145798613e-01,1.943845258394959785e+01,1.094230567768667157e+02,4.216919713835177674e+01,4.387042154179594888e+01,6.245004317325647492e+01,7.277576178794299722e+01,2.099217592702193047e-01,8.224499370928668895e+00,-2.172026586262851833e+00
2.500000000000000000e+01,7.408008322112618060e+00,3.454796610939379953e+00,5.718818497471682250e+00,3.016790866199535515e+00,6.230779662657449647e-01,2.026294426545708660e+01,1.109153300262168358e+02,3.923895686915218306e+01,4.888897933705327858e+01,6.688871257459761921e+01,7.634294079812136147e+01,2.131126997048377048e-01,8.851784893535365129e+00,-1.545118079223410046e+00
3.000000000000000000e+01,6.238507141310824622e+00,3.120832197151969467e+00,4.732712791839496447e+00,2.662164448352998036e+00,5.288289680338775778e-01,1.730680086662834682e+01,9.788091911635626730e+01,3.184014256611581928e+01,5.678304766304140827e+01,7.400899274036848396e+01,8.145522132243490887e+01,2.351436872720979454e-01,1.025081461493632595e+01,-1.625684250633596672e-01
3.500000000000000000e+01,5.588134874978941902e+00,2.937595208908108546e+00,4.212108673104621559e+00,2.463782096401550881e+00,4.750637218889084412e-01,1.582717747297467170e+01,9.006738538473415190e+01,2.749074376883210391e+01,6.105380773425381591e+01,7.777748180465087557e+01,8.398249635509215238e+01,2.531601478100695690e-01,1.106997846089070769e+01,6.581362069359792955e-01
4.000000000000000000e+01,4.929138665936916297e+00,2.750840129739699158e+00,3.671995904157171253e+00,2.282954150258471593e+00,4.271513822840518615e-01,1.289079506330469549e+01,7.874601462615102321e+01,2.404258122685772037e+01,6.431295003389513454e+01,8.062706208928554474e+01,8.592453315474159581e+01,2.775109885523091013e-01,1.185736558513968575e+01,1.442690715882434915e+00
4.500000000000000000e+01,4.637998484162141999e+00,2.638332036333393305e+00,3.405164536922513641e+00,2.170256001553764413e+00,4.055824426842746799e-01,1.195076540969996515e+01,7.403019373197417963e+01,2.237734092738731562e+01,6.643878079952941107e+01,8.239732090257729169e+01,8.695246572198452384e+01,2.939687952597971332e-01,1.218198906902388146e+01,1.744048282128497718e+00
5.000000000000000000e+01,4.464177007423316468e+00,2.593450638306903144e+00,3.263590880264757743e+00,2.127362449382060205e+00,3.935729112828026399e-01,1.077675778139845164e+01,6.983655230581052820e+01,2.147330014843994661e+01,6.725549422966012969e+01,8.289869526220105911e+01,8.717110444836539784e+01,3.033657864715834651e-01,1.234900450972278030e+01,1.902195210528250913e+00
5.500000000000000000e+01,4.411763151173358821e+00,2.552878213617872927e+00,3.215915464661268874e+00,2.085756734932151524e+00,3.887883971237900971e-01,1.121435700325447016e+01,7.072758456952117001e+01,2.108992137650287901e+01,6.783716660800882892e+01,8.337316618081023023e+01,8.750946355296279933e+01,3.107532385342124392e-01,1.242029358742287393e+01,1.943245726696389841e+00
6.000000000000000000e+01,4.142656042296882113e+00,2.494211611521448102e+00,2.996858916202273626e+00,2.030282375843692311e+00,3.716913536918524108e-01,9.513306308290088609e+00,6.490691890177909329e+01,1.993999229164489861e+01,6.883255893330920117e+01,8.440584441019444739e+01,8.816010045509543147e+01,3.292167404060187819e-01,1.270897324573625831e+01,2.248296987953509074e+00
6.500000000000000000e+01,4.078079501714526600e+00,2.466650601401053855e+00,2.933670050187460632e+00,2.002534260678924927e+00,3.661727944723768835e-01,9.460987311064698702e+00,6.388968718389215695e+01,1.958408108548339399e+01,6.938604670142331088e+01,8.476101323499833029e+01,8.845789178551540033e+01,3.322151043044618279e-01,1.276909585008944603e+01,2.301687360002322880e+00
7.000000000000000000e+01,3.922241988286787606e+00,2.430153421495115040e+00,2.846895438812713230e+00,1.971361619511804664e+00,3.574313901459216791e-01,9.196790383870613539e+00,6.258051280925212723e+01,1.859334750267761294e+01,6.983750266373492366e+01,8.526440040905808360e+01,8.873097939734520878e+01,3.377147972919971042e-01,1.299735666885431939e+01,2.483931123750647618e+00
7.500000000000000000e+01,3.905396442379524213e+00,2.427055917025974896e+00,2.843411263403479161e+00,1.968603783922566297e+00,3.557267619505817269e-01,9.294573231107920108e+00,6.291722599357360934e+01,1.849424549883620017e+01,6.979474487365283153e+01,8.532435405590105404e+01,8.888147787554527213e+01,3.371145826554232672e-01,1.292900593707766177e+01,2.410484476858647973e+00
8.000000000000000000e+01,3.819762635751509983e+00,2.410654938230883282e+00,2.759125542851800006e+00,1.953864958961264220e+00,3.499088855535610332e-01,8.228239124256335302e+00,5.955498389345542876e+01,1.848302605717651659e+01,7.016401542015218240e+01,8.553214555955773335e+01,8.898169410481936836e+01,3.421777974085621343e-01,1.300857356775699714e+01,2.467500506966762597e+00
8.500000000000000000e+01,3.778104061642745926e+00,2.386405880498474019e+00,2.742140589649080695e+00,1.928935150742543181e+00,3.472382811183927220e-01,8.825859674122455090e+00,6.122599926591524166e+01,1.780116619867735039e+01,7.068515064334540909e+01,8.579454625769987786e+01,8.916916908610529902e+01,3.459546038938180468e-01,1.316019850012898829e+01,2.645915604508248808e+00
9.000000000000000000e+01,3.713636382767596888e+00,2.360218196381065781e+00,2.677551628938717343e+00,1.905233497453315383e+00,3.429525155015905602e-01,8.200731739454603542e+00,5.956051406559851813e+01,1.759725816929335807e+01,7.119503507231337380e+01,8.604525492824029698e+01,8.933169022666716330e+01,3.487732309235123673e-01,1.313061009164273329e+01,2.596405693173136964e+00
9.500000000000000000e+01,3.687529386287112132e+00,2.349508158262978430e+00,2.678099940252398170e+00,1.898500444766060280e+00,3.412595018508315925e-01,8.564887471217289772e+00,6.028400945992123638e+01,1.733526271624601378e+01,7.125049139878616700e+01,8.632807298666060092e+01,8.944002468992152899e+01,3.469911397746446857e-01,1.327352083975372743e+01,2.731998363371546557e+00
1.000000000000000000e+02,3.580293105798628694e+00,2.337231126583229734e+00,2.578707956245781752e+00,1.886472318830436867e+00,3.341199158616600107e-01,7.261324566688135640e+00,5.617549858250012562e+01,1.721482321173797914e+01,7.145780657110591960e+01,8.645619633740002996e+01,8.959372168315999829e+01,3.520325609416833923e-01,1.338605058617089227e+01,2.834809968151136506e+00


==> fig/results/sgm/sgm_all_day_rain_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
0.000000000000000000e+00,2.524511866777962688e+00,2.005206988495352061e+00,1.825083280619259174e+00,1.601617612173048988e+00,2.628072772507512589e-01,1.922319076543841820e+00,3.631241771838158172e+01,1.181033276712554780e+01,7.611196727389679495e+01,8.921430457904764921e+01,9.115557977337209650e+01,4.124268105149567765e-01,1.490435925102056558e+01,4.323644818832304004e+00
1.500000000000000000e+01,3.419140345372440493e+00,2.418405006240580413e+00,2.422268044662882147e+00,1.961375109104109171e+00,3.217130721567790785e-01,2.800839043170618048e+00,4.254320606668768789e+01,1.712211102066374124e+01,6.997609270193240150e+01,8.620728487349647651e+01,8.965207534288563807e+01,3.115782984110364584e-01,1.331066776605209334e+01,2.847000543318725096e+00
5.500000000000000000e+01,4.842412279878561598e+00,2.831444399931683620e+00,3.356780176921883019e+00,2.325981881580043265e+00,4.321509447483518618e-01,5.484548165409612430e+00,5.553671268710156994e+01,2.773189413901710765e+01,6.293738630093908171e+01,7.939862930955544584e+01,8.497137248557305611e+01,2.645966954845539454e-01,1.144039832260827971e+01,1.051909392801336551e+00


==> fig/results/sgm/sgm_all_night_clear_metrics_binned.txt <==
1.000964285714285529e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.000892857142857029e+00 6.529642522660799919e+00 4.992850927263317473e+00 6.463013978549760452e+00 4.991666373729705342e+00 1.489301650555824530e+00 2.364305237923653280e+01 3.471367243547977068e+02 6.286827654717122904e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.208461806801682803e-01 8.875090594169332547e-01 -1.573440275826019530e+00
5.000821428571429195e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
7.000750000000000028e+00 3.423657626689820876e+00 2.364567288310080784e+00 2.679545253927902770e+00 2.159309348373120052e+00 3.807518563155340430e-01 2.951935851914420983e+00 4.508110361974615188e+01 1.702197201551128458e+01 1.436178900464146224e+01 8.813449967614864988e+01 9.389271650312036854e+01 6.422080607846352152e-01 9.220013314277981209e+00 1.564221749295929165e+00
9.000678571428569086e+00 3.236624914457610913e+00 1.812994660586531248e+00 1.686792492357957585e+00 1.290077466445816334e+00 2.822421943628983243e-01 1.689415235768192414e+00 2.415485923711545269e+01 2.250382439023575287e+01 7.208957738340241406e+01 9.241915675538525932e+01 9.571694233040345523e+01 5.748695826502943085e-01 1.673415112414907213e+01 8.542338007626856466e+00
1.100060714285714170e+01 3.048345096238669782e+00 1.740750134010707884e+00 1.447465078298707519e+00 1.084494993964510989e+00 2.458689518441953270e-01 1.218918714017152016e+00 1.633397678570588596e+01 2.399884331072203736e+01 8.048612444106356634e+01 9.230453730577639249e+01 9.625726676113158931e+01 3.980879093745104402e-01 1.690035229254640470e+01 8.245202671886591617e+00
1.300053571428571431e+01 2.199010363051137951e+00 1.499607258625692774e+00 1.084261272060416559e+00 9.185625584712510117e-01 1.797682910575465198e-01 5.428363409071514933e-01 1.027524240729425209e+01 1.794606537614456698e+01 8.656528985917796604e+01 9.591065661098001272e+01 9.801262094064655628e+01 3.881078098595015513e-01 1.859152434678944488e+01 8.593102936267424496e+00
1.500046428571428514e+01 1.852483021606587732e+00 1.463865061490685182e+00 1.059442592064467004e+00 9.676116928850251320e-01 1.309505754849033254e-01 2.796891822392779670e-01 8.102953422812980477e+00 1.295963864627683115e+01 9.309789239094055802e+01 9.788938815114323688e+01 9.940596675164508156e+01 3.024194228346729352e-01 1.808581786040650030e+01 7.183548359998285449e+00
1.700039285714285597e+01 2.658763411453823444e+00 2.162088265550972110e+00 1.784535131636431293e+00 1.611604209233101992e+00 1.856316774224015531e-01 4.842961580194732329e-01 1.188293348807606620e+01 1.828677531875177920e+01 8.395826602786154069e+01 9.656074144594890640e+01 9.909826899414238710e+01 2.310532800680312193e-01 1.414772799923432878e+01 2.707921029191841633e+00
1.900032142857142858e+01 2.880479830424667043e+00 2.480042082798746605e+00 2.076615206133470615e+00 1.909929387084147390e+00 1.916502997037184131e-01 4.912555271882111385e-01 1.218671176100661313e+01 1.775050658079732813e+01 8.063901203208145319e+01 9.585701576579401717e+01 9.926544589302562827e+01 1.961698919001332864e-01 1.234166101354991696e+01 1.343455275910800939e-01
2.100025000000000119e+01 3.207320944809592511e+00 2.645717066827712127e+00 2.375366732041674478e+00 2.116502347834185116e+00 1.989742189649406356e-01 5.510363595602576492e-01 1.242430894835566946e+01 1.838860311388290825e+01 8.189614330165548495e+01 9.567106854469032839e+01 9.906222745815935582e+01 1.781808271622051798e-01 1.254087734786289410e+01 -4.166275926584301903e-01
2.300017857142857025e+01 4.089757258051106348e+00 2.869666413184487563e+00 2.962953520530449136e+00 2.349000344115475869e+00 2.517998528113119527e-01 8.335875893825115401e-01 1.405203619234560719e+01 2.164773678482297470e+01 7.961113979876199664e+01 8.962796221281143971e+01 9.702556351824671310e+01 1.245319141280859243e-01 1.159198107580325754e+01 -1.728271035660508659e+00
2.500010714285714286e+01 3.815439953785396021e+00 2.869521461162411136e+00 2.824137979126839504e+00 2.358709032272842787e+00 2.058609286891675827e-01 6.681120081393987498e-01 1.232528025465882493e+01 1.797428161492236853e+01 8.325236940604850133e+01 9.349550951845458258e+01 9.895405195886985439e+01 1.355709270770230623e-01 1.244317778371042316e+01 -1.320952372231149141e+00
2.700003571428571547e+01 4.560991001449887783e+00 3.268191703799338654e+00 3.545227838087363192e+00 2.818556243196783662e+00 2.235489081684773338e-01 8.659900211608877463e-01 1.418141929865572948e+01 1.784796950263752180e+01 7.748444361865863073e+01 9.275319282794127673e+01 9.876360309533126269e+01 1.036065749256784158e-01 1.121948595472456489e+01 -2.869602197674127275e+00


==> fig/results/sgm/sgm_all_night_fog_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
2.000000000000000000e+01,9.727655861429287398e+00,4.200201537579388855e+00,8.307250860974434659e+00,3.944235725300774931e+00,8.704159494525902652e-01,1.659672224070686752e+01,1.120862020054467365e+02,5.335129852924869454e+01,2.242409064645780603e+01,4.008029296090067106e+01,5.386169974962747631e+01,1.907743615819440519e-01,6.046874313385065314e+00,-4.356759031076822275e+00
2.500000000000000000e+01,8.937617172554388034e+00,4.043308871063437948e+00,7.486074451268850183e+00,3.746466794137108813e+00,8.012296579487117043e-01,1.371598261343248382e+01,1.012008970226168429e+02,5.009725784619368483e+01,2.743719928794270757e+01,4.682542548016229489e+01,6.077184567799719161e+01,1.964225941187091318e-01,6.885247569918388599e+00,-3.527582230606805869e+00
3.000000000000000000e+01,8.433346000620707272e+00,3.879075016512334884e+00,6.944864886049677111e+00,3.542963263351645686e+00,7.504964862720262531e-01,1.537125692023928458e+01,1.035904722839702288e+02,4.713749613607647859e+01,3.307540692205156319e+01,5.349532285102802120e+01,6.628913738050890458e+01,2.005100953070947933e-01,7.581675149807015401e+00,-2.828680697418657353e+00
3.500000000000000000e+01,7.490608025088839383e+00,3.668329865814746071e+00,6.012579465162580128e+00,3.287904008077120910e+00,6.728540612256048714e-01,1.228385172777451473e+01,9.201503168645662356e+01,4.278554047772276192e+01,4.032956355028279916e+01,6.137639309272004340e+01,7.247827859244601711e+01,2.070145816297475350e-01,8.566068518713647606e+00,-1.854475240757931020e+00
4.000000000000000000e+01,7.255594389300902058e+00,3.588852226268496537e+00,5.719231096265698255e+00,3.188576525919079252e+00,6.462677316624800827e-01,1.233637959282982699e+01,9.025280244031498000e+01,4.145264137781629898e+01,4.279254740754398512e+01,6.403307772513487350e+01,7.471556480866622962e+01,2.106853843465053278e-01,8.892902643508874050e+00,-1.522469906202979617e+00
4.500000000000000000e+01,6.927811934648423708e+00,3.480238920174900663e+00,5.393890717283862379e+00,3.062190509707609642e+00,6.187782797012252312e-01,1.284387148270912249e+01,9.055794249712096189e+01,3.959341026836207789e+01,4.627938325297097322e+01,6.732384227494051743e+01,7.698065011490473353e+01,2.132913915236893110e-01,9.407266896657848321e+00,-1.009714892149781607e+00
5.000000000000000000e+01,6.751787253253533905e+00,3.418298498989572387e+00,5.273776596903568148e+00,2.991283258287050995e+00,6.018805585973294736e-01,1.396177719329477540e+01,9.345796540660631990e+01,3.776666088294249590e+01,4.846935318119650304e+01,6.898561231886583300e+01,7.804798084928336266e+01,2.171283884138931475e-01,9.639376104472551887e+00,-7.700398706583421182e-01
5.500000000000000000e+01,6.524010957257869947e+00,3.364198988507499877e+00,5.040917798052308996e+00,2.930652716259289470e+00,5.846528087085903769e-01,1.232756260678176297e+01,8.781078655396311206e+01,3.716725087020864748e+01,4.988560235192036174e+01,7.013836061617074336e+01,7.889668639818185625e+01,2.196211911282099638e-01,9.895491627247251287e+00,-5.057393970557991780e-01
6.000000000000000000e+01,6.347421425217632418e+00,3.309204055200847705e+00,4.881848830279463591e+00,2.868844802844870756e+00,5.704083340017657155e-01,1.205182213938409674e+01,8.626071272332771400e+01,3.614699410728083251e+01,5.158998409351229242e+01,7.137829091258227265e+01,7.958463063950826211e+01,2.231788780065370459e-01,1.013438333036350691e+01,-2.891520226724666465e-01
6.500000000000000000e+01,6.100542022259267227e+00,3.243775837155824071e+00,4.652452512320494726e+00,2.796155790008184816e+00,5.507161242499416520e-01,1.077941116467379423e+01,8.189249143125576325e+01,3.485623152134704839e+01,5.330576255188697843e+01,7.285398165375271162e+01,8.054709966063539639e+01,2.252479353177815613e-01,1.039661493283963090e+01,-5.707729343879641704e-03
7.000000000000000000e+01,5.696323844926381774e+00,3.172824972758517603e+00,4.316436827452748481e+00,2.717830481746810634e+00,5.203671969635269567e-01,8.365708181899577767e+00,7.302394337838816796e+01,3.292818730183614662e+01,5.535065398479387966e+01,7.419793607863560680e+01,8.161917496467471267e+01,2.309626305013453007e-01,1.066768062064577194e+01,2.452531076932012444e-01
7.500000000000000000e+01,5.532158710669706991e+00,3.145034702683074279e+00,4.186383777581740517e+00,2.688426856517617480e+00,5.078232049126543135e-01,7.491939118929780150e+00,6.956228956553047738e+01,3.220654801865603645e+01,5.582189665839378989e+01,7.480455221984666991e+01,8.211584774213446281e+01,2.340266413275809976e-01,1.081358623942658426e+01,3.897259501446710406e-01
8.000000000000000000e+01,5.557306094386222028e+00,3.103762034213350507e+00,4.194056032169600101e+00,2.645470297579521457e+00,5.049211261771884285e-01,9.624896791198178647e+00,7.490755463109110224e+01,3.175559209927519078e+01,5.678292861039325601e+01,7.560281821376162270e+01,8.251526114796646993e+01,2.370026022713240810e-01,1.087016229461843864e+01,4.387482020612779587e-01
8.500000000000000000e+01,5.689291129894135324e+00,3.112309508010410397e+00,4.300966936609416535e+00,2.654795928486763934e+00,5.141041582978507218e-01,1.042545599117197241e+01,7.769216069651962187e+01,3.175936782419912419e+01,5.683990258913652838e+01,7.515115629543356590e+01,8.207696909321215628e+01,2.355709592869396352e-01,1.077498646856374975e+01,3.533195008378413604e-01
9.000000000000000000e+01,5.446319715128313810e+00,3.060122754300226511e+00,4.115813521724113855e+00,2.600921694503310011e+00,4.944242968465520360e-01,9.398688983883054959e+00,7.434941661251049538e+01,3.052286627390240881e+01,5.794397941556509579e+01,7.645487109306311879e+01,8.288550041303921034e+01,2.371044563808226979e-01,1.098573140583227570e+01,5.685722990645241115e-01
9.500000000000000000e+01,5.349788037941305419e+00,3.041054106781141186e+00,4.036768216886597926e+00,2.580613220485239001e+00,4.869769817921406618e-01,9.132228781153141739e+00,7.284915887099235476e+01,3.012225864905753525e+01,5.845124804426837528e+01,7.678898646142347673e+01,8.318984519899200336e+01,2.398800674364261198e-01,1.116008574047317659e+01,7.128371220259297480e-01
1.000000000000000000e+02,5.402519475216747580e+00,3.052015985260153386e+00,4.083640147720627667e+00,2.593581556077384942e+00,4.918472077870023051e-01,9.217569212687600100e+00,7.305592199630441996e+01,3.031833273387779570e+01,5.801301493150404553e+01,7.632791359848337720e+01,8.299612625698954105e+01,2.383844023397393430e-01,1.102541596485607656e+01,5.894419736169582702e-01


==> fig/results/sgm/sgm_all_night_rain_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
0.000000000000000000e+00,3.458542995389924712e+00,2.514155193634223906e+00,2.499113089567953416e+00,2.048001999800497241e+00,3.305291171150765983e-01,2.851677113961121890e+00,4.401146248088091539e+01,1.771775369245187193e+01,6.945350393869114214e+01,8.588531073458950971e+01,8.962122285039350800e+01,2.829710317870783309e-01,1.289202326437264468e+01,2.421815567317314510e+00
1.500000000000000000e+01,6.233158613979600915e+00,3.346224465812339233e+00,4.847116132194243754e+00,2.921588792351444308e+00,5.534719025958828587e-01,1.023469490177042118e+01,7.937509080726209731e+01,3.380107435994845133e+01,4.964903502816136438e+01,7.079459075092549369e+01,7.994784808950285537e+01,2.165601133911342902e-01,1.006130460031562635e+01,-3.525781671153130903e-01
5.500000000000000000e+01,7.574773422503732867e+00,3.704832862068033528e+00,6.077830364742853320e+00,3.329023931584194962e+00,6.767300669356365317e-01,1.162295419735131219e+01,8.945367945491304340e+01,4.282055653225596359e+01,3.881093205851841077e+01,5.975434007934912017e+01,7.113226491497462689e+01,1.998156102588225513e-01,8.334757236550217385e+00,-2.075144477990794378e+00


==> fig/results/sparse2dense_full/sparse2dense_full_all_day_clear_metrics_binned.txt <==
1.000964285714285529e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.000892857142857029e+00 4.221535406736750318e+00 4.204821788894588686e+00 4.211233657691617616e+00 4.197065711311499747e+00 1.182084611461128976e+00 9.582687493913267573e+00 2.262315843354843992e+02 4.894779159910070732e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.693087983633609683e-01 1.213667232765750947e+00 -1.226111078911680252e+00
5.000821428571429195e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
7.000750000000000028e+00 3.057538312271107506e-01 2.425953402394949998e-01 1.260918707959681473e-01 1.186300997759979353e-01 3.996893036782969005e-02 5.065649255847192584e-02 2.114147851830313396e+00 3.850351848750121597e+00 9.733461546334990544e+01 9.992612774878207915e+01 9.993300449426223508e+01 9.205491824486531360e-01 1.554804971477986797e+01 7.790178871068640376e+00
9.000678571428569086e+00 7.610090154720257072e-01 6.814968455304171169e-01 3.891992711578643460e-01 3.802967811391875785e-01 8.892226925684140748e-02 8.354427646375475747e-02 5.372288933768693653e+00 8.740720958637387739e+00 9.565327913130444415e+01 9.947096114540531175e+01 9.986855125203767614e+01 7.940264860903596400e-01 2.115164420578371463e+01 1.237082459565923998e+01
1.100060714285714170e+01 9.902885561341238096e-01 9.111313215862943959e-01 6.402256029764858969e-01 6.292237119802173151e-01 1.092847159345003982e-01 1.118333713990377759e-01 7.021886334001019137e+00 9.079902762642980463e+00 9.454687598943863236e+01 9.901675643297433282e+01 9.990783420777324864e+01 6.274350438036542243e-01 1.919787909450683117e+01 9.115521085835126769e+00
1.300053571428571431e+01 1.683671062332978696e+00 1.433301201048923001e+00 9.923918639775088923e-01 9.317274121354435223e-01 1.853125989005802166e-01 2.631896933556933105e-01 9.250581411590520275e+00 1.690767268662692402e+01 9.001466232044273852e+01 9.592969300517195563e+01 9.793004197725815629e+01 5.211071106031095468e-01 1.608244655797748024e+01 5.311368112259073904e+00
1.500046428571428514e+01 3.686609692569784436e+00 2.397943882222347334e+00 2.135650311474982743e+00 1.577044615720035736e+00 4.047072753218247665e-01 1.045114726838619168e+00 1.629866275510266860e+01 3.748442305598152302e+01 7.642267090945094310e+01 8.368047563729064109e+01 8.824749389671487165e+01 4.798825098814966106e-01 1.073978875808913003e+01 -5.184224910224572991e-01
1.700039285714285597e+01 4.012917371513529119e+00 2.840346181553816685e+00 2.886343448997494399e+00 2.344659358954159778e+00 3.833988149671559431e-01 1.070732318576732123e+00 1.909668985301329158e+01 3.393114875573692757e+01 6.795170679761965005e+01 8.839014675785054465e+01 9.175230159766272209e+01 3.626983117664329126e-01 9.958629801526445391e+00 -1.852876436390961334e+00
1.900032142857142858e+01 4.969679856888164160e+00 3.381052747185547602e+00 3.788229072409628806e+00 2.994606986846145347e+00 4.625588121047461976e-01 1.453786138913199188e+00 2.222345599019135420e+01 3.722003694759191461e+01 5.641617290153203612e+01 8.756145721075208144e+01 9.040823313585900678e+01 3.159311309302296200e-01 9.309942546283735965e+00 -3.349357507686701929e+00
2.100025000000000119e+01 6.090302484619105172e+00 3.632653311311160760e+00 4.536979515733717605e+00 3.226902301883812108e+00 5.415405178902346073e-01 1.951125824562977673e+00 2.368570407292331126e+01 4.484009795702424128e+01 5.491140424346205862e+01 8.464196184241104959e+01 8.836208529866387096e+01 2.720497816995161577e-01 8.648746920141798356e+00 -4.499666398689517344e+00
2.300017857142857025e+01 6.475890791926702583e+00 3.919017679289207745e+00 5.110622318681397935e+00 3.589712900538526874e+00 5.034269666854991332e-01 2.035685963105820839e+00 2.431082877910540674e+01 3.911770585777792064e+01 4.907286068723863082e+01 8.172437983710918274e+01 9.085340452732425831e+01 2.613976943591294066e-01 9.026213679051551253e+00 -4.464954584933892079e+00
2.500010714285714286e+01 6.183409184011123827e+00 3.795401672959700434e+00 4.826485949140798759e+00 3.411736642853302470e+00 4.129552522066340936e-01 1.704563759012612589e+00 2.106773475942665996e+01 3.189841032119849729e+01 5.615315814978438169e+01 8.598681512076552735e+01 9.408246895674368204e+01 2.557392101265926199e-01 1.003584365999876837e+01 -3.675607944796613236e+00
2.700003571428571547e+01 6.436641949882990765e+00 3.870016400050612759e+00 5.038625501173165766e+00 3.461264423439473159e+00 3.638942017846931720e-01 1.669047608079262890e+00 2.019416432069659351e+01 2.632824509263896928e+01 5.714261178161252985e+01 8.520149581350970891e+01 9.494451722619120915e+01 2.215640910508418771e-01 9.859001686340196358e+00 -4.005020446318947158e+00


==> fig/results/sparse2dense_full/sparse2dense_full_all_day_fog_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
2.000000000000000000e+01,1.032432027338200342e+01,4.278847367990437967e+00,1.023406504332312217e+01,4.248968680687976729e+00,1.201486327866859050e+00,7.942971906919700231e+00,7.122041831396305156e+01,1.392963299647675157e+01,2.306644817159884120e+00,1.223857728889685959e+01,1.896692305137584356e+01,3.382495142388549092e-01,1.976785662101810503e+00,-9.028378321421136832e+00
2.500000000000000000e+01,1.003991337526797523e+01,4.242698186691398199e+00,9.862876956699071940e+00,4.197795310463931173e+00,1.155691569643114480e+00,7.556399104463183747e+00,6.931921650205133290e+01,1.973192324932100306e+01,3.689244564620506317e+00,1.478076451943375602e+01,2.271310452106354205e+01,3.251419570533629066e-01,2.488076005957140957e+00,-8.489042939995734116e+00
3.000000000000000000e+01,9.256087088692869003e+00,4.132217379383318345e+00,8.864670944383400197e+00,4.043825593381601635e+00,1.048188870852657884e+00,6.718192339601993801e+00,6.517545160462648823e+01,2.842116251704382890e+01,8.362929278741448869e+00,2.271151807073000839e+01,3.289168208375723879e+01,3.195583201025826714e-01,3.370047013118948609e+00,-7.608575217087727438e+00
3.500000000000000000e+01,8.733059557852630661e+00,4.057696679286155295e+00,8.222586172231359569e+00,3.946194573054697230e+00,9.754728485749182276e-01,6.058944951685758085e+00,6.186165959406021386e+01,3.383990710632885168e+01,1.149612144420572513e+01,2.737901211308954430e+01,3.872419211860566435e+01,3.090920397892980565e-01,3.791730246258804726e+00,-7.166580249318075246e+00
4.000000000000000000e+01,7.723375790062846136e+00,3.878067281173741776e+00,7.054173032812843580e+00,3.718989164220307675e+00,8.454313220077496194e-01,5.212785696575426009e+00,5.678940421043099462e+01,3.569654938492888618e+01,1.970396760405480308e+01,3.751408240501788072e+01,4.933798797527815339e+01,3.180678958752874985e-01,4.579561723960464903e+00,-6.391372269236707204e+00
4.500000000000000000e+01,6.974971031892147622e+00,3.721179083982447455e+00,6.223500075352122352e+00,3.521331151042791152e+00,7.489230161078368475e-01,4.045328087826410624e+00,5.092681281000390925e+01,3.546236940103409552e+01,2.598426384063994732e+01,4.487267869216403682e+01,5.728653297123084087e+01,3.229128829123218969e-01,5.652879875571544588e+00,-5.277080373184728224e+00
5.000000000000000000e+01,6.358254462815625452e+00,3.610232889979688053e+00,5.513422857055514825e+00,3.370998354949627185e+00,6.754761432455532733e-01,3.513982995378079899e+00,4.784017217948573375e+01,3.544573089753046702e+01,3.105652649083674177e+01,5.158485135555189061e+01,6.439970035999780862e+01,3.309819195824024174e-01,6.481802737892287780e+00,-4.433929022602605130e+00
5.500000000000000000e+01,6.061802902901748169e+00,3.537147204849207860e+00,5.247474885992907900e+00,3.299039540307808771e+00,6.417254731778138099e-01,3.112988314621526698e+00,4.545922580952696990e+01,3.376733559424616260e+01,3.330999780831684376e+01,5.457169495193959818e+01,6.715156666644823247e+01,3.407598316912768266e-01,6.878822008063472992e+00,-4.025444155806798818e+00
6.000000000000000000e+01,5.667221904289728940e+00,3.410201628324168066e+00,4.831096306674020013e+00,3.135171395773101555e+00,5.910851787524444845e-01,2.902077092495143784e+00,4.404679316878986839e+01,3.216470213171604087e+01,4.033596275665797748e+01,5.993291181883662944e+01,7.153775158568700476e+01,3.549406594513051516e-01,7.625785632190865471e+00,-3.271911757055366188e+00
6.500000000000000000e+01,5.486002608742136744e+00,3.335653916497957283e+00,4.635810663423660216e+00,3.049609725821592399e+00,5.711276437757882851e-01,2.771226678515996689e+00,4.278799286504141719e+01,3.163849213676830630e+01,4.271991178838148073e+01,6.272856266256681579e+01,7.329296451756543718e+01,3.602891804972139234e-01,7.845701034062170898e+00,-3.050557759841787231e+00
7.000000000000000000e+01,5.455815111675065054e+00,3.287291423169140359e+00,4.581178712526165597e+00,2.992193966155818785e+00,5.630128782665522191e-01,2.808776259296916322e+00,4.278313317730642495e+01,3.116996260616667769e+01,4.468405749804499294e+01,6.342834904020206466e+01,7.369629564938131239e+01,3.639866320666825805e-01,8.402305174595859683e+00,-2.471475106620497630e+00
7.500000000000000000e+01,5.255375629289288142e+00,3.223407510710287749e+00,4.363482355953676617e+00,2.916077478525324285e+00,5.392551939551681883e-01,2.657215662842154380e+00,4.162259023164364891e+01,3.042531859415088036e+01,4.719744849939303322e+01,6.597300444667882857e+01,7.561124038824644344e+01,3.710336568770454813e-01,8.554468083520477606e+00,-2.319433213402917193e+00
8.000000000000000000e+01,5.119257234195714545e+00,3.177387743621105987e+00,4.240129183240659572e+00,2.865018986343827123e+00,5.261448072927839004e-01,2.558905976236984792e+00,4.078860980958226889e+01,2.976454617586887252e+01,4.844483155122760820e+01,6.706711359189594646e+01,7.641375545788837087e+01,3.786127319683147419e-01,8.844662428686373090e+00,-2.025992683407228157e+00
8.500000000000000000e+01,4.942361653939000732e+00,3.099174783365684860e+00,4.052114524480595392e+00,2.780447866207462759e+00,5.055804043007060544e-01,2.453481174625944394e+00,3.982190529929942358e+01,2.909604558323849233e+01,5.091720895916883194e+01,6.923584565707741945e+01,7.813273732798649007e+01,3.832791725373331237e-01,9.241465089802574084e+00,-1.624555030502607522e+00
9.000000000000000000e+01,4.911184951804654197e+00,3.115435997384632394e+00,4.041261416194727119e+00,2.803039492821695511e+00,5.046875874348769608e-01,2.442211401980536323e+00,3.999364743584909831e+01,2.898391022657949634e+01,5.060299019130222575e+01,6.971203891118383922e+01,7.851799513993648816e+01,3.823008600519596234e-01,9.187110837790378071e+00,-1.692562583339387139e+00
9.500000000000000000e+01,4.749845969928642830e+00,3.023846883119047924e+00,3.861971192561277189e+00,2.701444251719352430e+00,4.823736154103838158e-01,2.330825334204149613e+00,3.872228508703781813e+01,2.810693065586977468e+01,5.316518326313614295e+01,7.176237610506048270e+01,8.011252329155720986e+01,3.892254630209180388e-01,9.761970351997021567e+00,-1.096394816824679985e+00
1.000000000000000000e+02,4.607709259106233191e+00,3.019731429683863766e+00,3.748113710749579663e+00,2.696843884767284649e+00,4.695274729797090929e-01,2.198554340340177937e+00,3.792770727776380113e+01,2.741981074032284837e+01,5.330737686104053807e+01,7.306777806864221247e+01,8.134119146270991507e+01,3.998831029411135107e-01,9.855058399077533338e+00,-9.954600415876497799e-01


==> fig/results/sparse2dense_full/sparse2dense_full_all_day_rain_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
0.000000000000000000e+00,3.818142433609532205e+00,2.609148197656009582e+00,2.890173198684219180e+00,2.238572578881483199e+00,3.898379139068056665e-01,1.751830638898287607e+00,3.307231078309452244e+01,2.452445795037645127e+01,6.630166819793632271e+01,8.262752254600187030e+01,8.635749471420760415e+01,4.418074459269480947e-01,1.173098782143710750e+01,9.163229813392761436e-01
1.500000000000000000e+01,7.133573448627270608e+00,3.766883368346472416e+00,6.626005929854095200e+00,3.602926292678408693e+00,7.011415522472261852e-01,4.217733970482770545e+00,5.263812213829927344e+01,2.849022813016894418e+01,2.519756030428749938e+01,3.955506697603907185e+01,5.565886232732799499e+01,3.244268200096036003e-01,5.486027517035704903e+00,-5.469630683800309257e+00
5.500000000000000000e+01,7.555548532875548950e+00,3.933581177070994528e+00,6.935209076329107880e+00,3.761231175319620146e+00,7.915567093981842328e-01,4.718678416494769934e+00,5.771391673434697367e+01,3.401039109754005096e+01,2.112640464740181301e+01,3.669873114413804416e+01,5.257339627272032345e+01,3.125872955696527011e-01,4.658659629996924068e+00,-6.328028394028922143e+00


==> fig/results/sparse2dense_full/sparse2dense_full_all_night_clear_metrics_binned.txt <==
1.000964285714285529e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.000892857142857029e+00 4.226348646133660125e+00 4.211154346268726201e+00 4.216145064013522514e+00 4.203225004145997090e+00 1.182906693318219515e+00 9.604891911197157128e+00 2.265038551026228788e+02 4.910159469996691506e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.751135669100128189e-01 1.221827306669659663e+00 -1.219434634721179744e+00
5.000821428571429195e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
7.000750000000000028e+00 3.015038875946864372e-01 2.473948612618289689e-01 1.361784336782354832e-01 1.270770546855559124e-01 4.016616160661146823e-02 6.077526208716402256e-02 2.282420371643461898e+00 3.803138239605572402e+00 9.682795840674971544e+01 9.990897654110855797e+01 9.991970694886406079e+01 9.169009121960713937e-01 1.527123105514531431e+01 7.510535586420909127e+00
9.000678571428569086e+00 7.465055420388682084e-01 6.647107341539231218e-01 3.764774926707681324e-01 3.678677643471824910e-01 8.666721516196894404e-02 7.772222671963034679e-02 5.196130756577590049e+00 8.553011108908878057e+00 9.604877455660275132e+01 9.953798076170389209e+01 9.984746443021955997e+01 8.018692374423272984e-01 2.182316872078752823e+01 1.295671610071634561e+01
1.100060714285714170e+01 9.555643416227963538e-01 8.799423539354203072e-01 6.243470358286205002e-01 6.136797996131092559e-01 1.057156183601834359e-01 1.061338591645717977e-01 6.859760930333393070e+00 8.715775944143725695e+00 9.501565751657685155e+01 9.903045018654323428e+01 9.990564556150098952e+01 6.541832748625928673e-01 1.942847646679275186e+01 9.290314766090549625e+00
1.300053571428571431e+01 1.603860722347012935e+00 1.381869243310755113e+00 9.457575676152621957e-01 8.938336769339625398e-01 1.742867775575418499e-01 2.391180559967200359e-01 8.816579442179509840e+00 1.574262893572890754e+01 9.070315056395858733e+01 9.647108745889380543e+01 9.816213671038687494e+01 5.500755121976347306e-01 1.640183836029904896e+01 5.661739138469092936e+00
1.500046428571428514e+01 3.653836791018671981e+00 2.418893894885796314e+00 2.145426871043917938e+00 1.609604800821580861e+00 3.888521087100974549e-01 1.019718126051402773e+00 1.636846472546443820e+01 3.603583559077209486e+01 7.598573042820609658e+01 8.396974175689422282e+01 8.904878505059650706e+01 4.814570754530901331e-01 1.064707137772288270e+01 -5.021402238017078634e-01
1.700039285714285597e+01 4.008229831144864974e+00 2.912143815188695584e+00 2.948672400057982923e+00 2.432115952013885973e+00 3.740729274333164378e-01 1.067481029894699063e+00 1.950815350764359124e+01 3.265617775478737883e+01 6.494357621720767781e+01 8.843495004545496840e+01 9.201552040921936282e+01 3.569730969497513784e-01 9.816131255073887729e+00 -1.984044606490629192e+00
1.900032142857142858e+01 4.954964529557552844e+00 3.413815413951382105e+00 3.820511564862098197e+00 3.035978786946332608e+00 4.526932594189621573e-01 1.447009470392570218e+00 2.241633971056041474e+01 3.608514956141499397e+01 5.557169324970993074e+01 8.729403863596526492e+01 9.059757082953385066e+01 3.190812393769024147e-01 9.183225706900296714e+00 -3.480793947700189683e+00
2.100025000000000119e+01 6.073627385747505159e+00 3.633695850392664184e+00 4.556230290524196036e+00 3.238343690842578226e+00 5.305442219829850092e-01 1.940058771301271801e+00 2.379024873168155807e+01 4.371883570511069905e+01 5.554219759446544913e+01 8.333400845046763550e+01 8.831505542700575973e+01 2.676901330634462450e-01 8.555256444103289226e+00 -4.588521097863543119e+00
2.300017857142857025e+01 6.434991776730210944e+00 3.879967813027962453e+00 5.064443804504001001e+00 3.540618344033438447e+00 4.943046710317585690e-01 2.018251200614663787e+00 2.408714426438220002e+01 3.833786727247321124e+01 5.068130291266582788e+01 8.081202109278140711e+01 9.081471531791574137e+01 2.553471896639556427e-01 9.056934027644555130e+00 -4.434254287420127838e+00
2.500010714285714286e+01 6.172623268625162751e+00 3.782409198393717809e+00 4.816577472775419366e+00 3.398737145262532344e+00 4.089804818842786016e-01 1.700193502777981536e+00 2.102051076356001857e+01 3.150516616232093625e+01 5.636025860968945267e+01 8.521935590738313238e+01 9.386116768183060799e+01 2.514394650932372244e-01 1.004117941597775854e+01 -3.690027334076805055e+00
2.700003571428571547e+01 6.474257860711901458e+00 3.867881554107486686e+00 5.057009172027281174e+00 3.464848583683615146e+00 3.665032505634513993e-01 1.685783050181067333e+00 2.025363974812437462e+01 2.650961315654614481e+01 5.799877217798420048e+01 8.409320063691549763e+01 9.485301669012063996e+01 2.095630694518483550e-01 9.841120261634703326e+00 -4.069588361480488636e+00


==> fig/results/sparse2dense_full/sparse2dense_full_all_night_fog_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
2.000000000000000000e+01,1.007536610018980205e+01,4.267423416185453178e+00,9.965329723026064457e+00,4.233369166149724805e+00,1.138891928916309304e+00,7.586058128783086829e+00,6.982736826481280445e+01,1.536601763936883458e+01,2.436336344453705838e+00,1.276024229448236014e+01,2.074716334584830690e+01,3.448697110086628159e-01,2.328450905117502412e+00,-8.652676755575832601e+00
2.500000000000000000e+01,9.606373555954579757e+00,4.168204817925952987e+00,9.357121418993562756e+00,4.098842885404566871e+00,1.062117979725987649e+00,7.296638290246985292e+00,6.696199918594454914e+01,2.463590784823741586e+01,5.555327086761037592e+00,1.820509493354625263e+01,2.842817265323625975e+01,3.221459276230140834e-01,3.096237093374626603e+00,-7.859327607047022823e+00
3.000000000000000000e+01,8.520332834424589663e+00,3.990730487429958728e+00,8.044257839847977820e+00,3.866142914459827828e+00,9.199254285928288866e-01,5.841193698797115808e+00,5.920899048251698815e+01,3.383468940984378293e+01,1.125002082963779948e+01,2.908722715142896931e+01,4.226673243998083507e+01,3.132868653072744536e-01,3.745393401180845405e+00,-7.234626543578302815e+00
3.500000000000000000e+01,7.278819649034509176e+00,3.783959358743112400e+00,6.595348405653425061e+00,3.585028279192519207e+00,7.629735633859185961e-01,4.272013870411504044e+00,5.063150713356433386e+01,3.628475541900406398e+01,1.945878944796292487e+01,4.098970743796809302e+01,5.571507962126519686e+01,3.134146401218731448e-01,4.880743563512789152e+00,-6.111499937077704558e+00
4.000000000000000000e+01,6.726828277524859345e+00,3.709634669979896771e+00,6.018061914434087001e+00,3.491282005769262842e+00,6.982370491496032727e-01,3.500820784383848583e+00,4.715360979510253969e+01,3.512472537733890476e+01,2.344090503653177393e+01,4.595884380883491360e+01,6.085027023254860978e+01,3.178638010839239803e-01,5.252719843005005274e+00,-5.741167921120486461e+00
4.500000000000000000e+01,6.423318757233330345e+00,3.654326215563207469e+00,5.703347137855516280e+00,3.421363209508932801e+00,6.608063707360538608e-01,3.284173440599571503e+00,4.640562571374039180e+01,3.391978990626482471e+01,2.800790330854459853e+01,4.990890061320207849e+01,6.392774179895100417e+01,3.195457728389755614e-01,5.758931748904587700e+00,-5.201549635344719036e+00
5.000000000000000000e+01,5.853035171722802410e+00,3.516554482643121204e+00,5.100049749065277638e+00,3.256768471001068477e+00,5.925677237515440954e-01,2.912757618997388498e+00,4.402403086921891884e+01,3.146253934768332527e+01,3.470467637784431503e+01,5.628201661153331514e+01,6.992769875307362781e+01,3.365112564043726273e-01,6.807770810044061705e+00,-4.118049940338124770e+00
5.500000000000000000e+01,5.727985770825944734e+00,3.469300955912915541e+00,4.955401699128927362e+00,3.198460742101738585e+00,5.825953446221280307e-01,2.885456223944738330e+00,4.384797104474609597e+01,3.150091886207768610e+01,3.685717599371946562e+01,5.855480393907213710e+01,7.132476442185657106e+01,3.374961229041198441e-01,6.932937189735145722e+00,-3.997244114953326211e+00
6.000000000000000000e+01,5.587180896067360791e+00,3.398680201492909170e+00,4.773445037374410838e+00,3.127675314597869960e+00,5.687122310478592846e-01,2.724000184936975266e+00,4.270601073986211560e+01,3.151004526713111176e+01,4.068852989152615862e+01,6.176572273811784441e+01,7.301025684274279115e+01,3.477340446344151514e-01,7.284652774564783329e+00,-3.622953063450280897e+00
6.500000000000000000e+01,5.336746519340000994e+00,3.282574150746196295e+00,4.524370048251427967e+00,2.997338571062097667e+00,5.358687878101440205e-01,2.599456934781581019e+00,4.136816454393706977e+01,2.996671059314585506e+01,4.491890618804508506e+01,6.468320670526291849e+01,7.549829623336266593e+01,3.630428796458942120e-01,8.006014701391253041e+00,-2.897172421444686563e+00
7.000000000000000000e+01,5.043549629647271715e+00,3.180232972343391751e+00,4.246791973584455704e+00,2.892599788202403932e+00,5.026345002767711456e-01,2.426565790458752314e+00,3.993243537997644665e+01,2.824918616892013290e+01,4.776344653284508013e+01,6.799409054684518594e+01,7.805826616907104665e+01,3.716281581573762649e-01,8.547654645410073471e+00,-2.354482560774515676e+00
7.500000000000000000e+01,4.883357737104093488e+00,3.110439680070189450e+00,4.096489731817481328e+00,2.823991385472914395e+00,4.833559885941787204e-01,2.344611220266774154e+00,3.908002001895592770e+01,2.724348853663310877e+01,4.986969593775990006e+01,6.964272059914500801e+01,7.922081547488883757e+01,3.846057752156846199e-01,8.928687775597609289e+00,-1.965429809497352576e+00
8.000000000000000000e+01,4.836538301244772242e+00,3.103352181984678992e+00,4.038933001129347389e+00,2.815238055240995241e+00,4.839000203196360816e-01,2.333072900765476909e+00,3.914812899554143399e+01,2.747388883452124375e+01,5.035949257886178287e+01,7.069004465747198651e+01,7.946625091317895340e+01,3.866992825646291543e-01,9.204756400396028937e+00,-1.673453371223878605e+00
8.500000000000000000e+01,4.810974539791322613e+00,3.101796845800863345e+00,4.030390852677264490e+00,2.814153265095270751e+00,4.753610175232950708e-01,2.295684095170932082e+00,3.883776576449291440e+01,2.666875194794794623e+01,5.009329437831733856e+01,7.043896862666443326e+01,7.964506739196960439e+01,3.871219601894364537e-01,9.120189183665452504e+00,-1.752200466393049716e+00
9.000000000000000000e+01,4.641522050880517725e+00,3.039257861851035081e+00,3.859101771362012379e+00,2.747475943241601826e+00,4.580601142725599928e-01,2.206739979282584585e+00,3.814782193416434808e+01,2.593062137619628515e+01,5.218580393470243450e+01,7.246626924906951217e+01,8.136609477465425755e+01,3.965700635050928291e-01,9.629721185336094891e+00,-1.235259442791006634e+00
9.500000000000000000e+01,4.504421046813162910e+00,2.976117136142178765e+00,3.719369712578275866e+00,2.679846416656943120e+00,4.448760374283390884e-01,2.145428524065958076e+00,3.746521230876618347e+01,2.533923946220510715e+01,5.425304146679440009e+01,7.413450392521252752e+01,8.232087445756560840e+01,4.035815643628748450e-01,9.945265312322771223e+00,-9.218538532573612443e-01
1.000000000000000000e+02,4.708944165288179384e+00,3.038293417957685705e+00,3.923682368105565477e+00,2.745085675911285161e+00,4.655205399025689195e-01,2.301665776437995081e+00,3.864704168609582524e+01,2.577507742238747213e+01,5.241639353696631076e+01,7.155839304983317106e+01,7.999596646255500332e+01,4.002117016584019193e-01,9.706998609327881056e+00,-1.148703951658729405e+00


==> fig/results/sparse2dense_full/sparse2dense_full_all_night_rain_metrics_binned.txt <==
## visibility, RMSE, tRMSE, MAE, tMAE, RMSElog, SRD, ARD, SIlog, thr1, thr2, thr3, SSIM, PSNR, rPSNR
#
0.000000000000000000e+00,3.800526215272741037e+00,2.607823256573196691e+00,2.892314764133442573e+00,2.243827550277480931e+00,3.838077822524478266e-01,1.747261372198241736e+00,3.309193733789778946e+01,2.388111324181743456e+01,6.630658935281803679e+01,8.234215095617595637e+01,8.644506542143281536e+01,4.449744810550725904e-01,1.177395503322930637e+01,9.542084248451854211e-01
1.500000000000000000e+01,7.518496153671538451e+00,3.805581625657711076e+00,7.118994345625552889e+00,3.665767603544272557e+00,7.374619971404088314e-01,4.669174997258676463e+00,5.490137857833077817e+01,2.619141846259312700e+01,2.320610708788922949e+01,3.545576393497180590e+01,5.022424726326379130e+01,3.304264367971481708e-01,5.012191360876831148e+00,-5.958879201387903279e+00
5.500000000000000000e+01,8.043763045394431543e+00,3.997842785200437898e+00,7.549267148778373127e+00,3.853256355935019251e+00,8.371524638078019498e-01,5.292273191600248339e+00,6.062954163328257096e+01,3.133917038945836353e+01,1.831974330171706455e+01,3.146696655670813314e+01,4.632306862584658091e+01,3.123248375012130928e-01,4.378410525185928215e+00,-6.581578431000428608e+00

